Updated Mass, Eccentricity, and Tidal Heating Constraints for the Earth-sized Planet LP 791-18 d

LP 791-18 d is a temperate Earth-sized planet orbiting a late M dwarf, surrounded by an interior super-Earth (LP 791-18 b, $R_P$ = 1.2 $R_{\oplus}$, $P=0.95$ days) and an exterior sub-Neptune (LP 791-18 c, $R_P$ = 2.5 $R_{\oplus}$, $P=4.99$ days). Dynamical interactions between LP 791-18 d and c produce transit timing variations (TTVs) that can be used to constrain the planet masses and eccentricities. These interactions can also force a non-zero eccentricity for LP 791-18 d, which raises its internal temperature through tidal heating and could drive volcanic outgassing. We present three new transit observations of LP 791-18 c with Palomar/WIRC, including the most precise TTV measurements ($<$ 6 seconds) of this planet to date. We fit these times with a TTV model to obtain updated constraints on the mass, eccentricity, and tidal heat flux of LP 791-18 d. We reduce the mass uncertainty by more than a factor of two ($M_d$ = 0.91 $\pm$ 0.19 $M_{\oplus}$). We perform an updated fit assuming tidally damped free eccentricities and find $e_d = 0.0011^{+0.0010}_{-0.0008}$ and $e_c = 0.0001 \pm 0.0001$, consistent with circular orbits. We find that the observed TTVs are not sensitive to $e \leq$ $\sim$0.01. Without a tidally damped eccentricity prior, $e_d = 0.056^{+0.015}_{-0.014}$, much higher than the eccentricity predicted by n-body simulations incorporating the effects of dynamical excitation and tidal damping. We predict the timing of upcoming JWST secondary eclipse observations for LP 791-18 d, which could tightly constrain the eccentricity and tidal quality factor of this Earth-sized exoplanet.

==> LP791_future_transit_table_damped.csv <==
Planet,Transit #,Midtime (BJD - 2458540),+1$\sigma$ Uncertainty,-1$\sigma$ Uncertainty
LP 791-18 d,0,6.37890,0.00038,0.00037
LP 791-18 d,1,9.13140,0.00031,0.00030
LP 791-18 d,2,11.88420,0.00026,0.00026
LP 791-18 d,3,14.63740,0.00023,0.00023
LP 791-18 d,4,17.39070,0.00021,0.00020
LP 791-18 d,5,20.14590,0.00038,0.00039
LP 791-18 d,6,22.89940,0.00038,0.00038
LP 791-18 d,7,25.65430,0.00051,0.00051
LP 791-18 d,8,28.40750,0.00051,0.00051
LP 791-18 d,9,31.16050,0.00048,0.00048
LP 791-18 d,10,33.91310,0.00042,0.00043
LP 791-18 d,11,36.66570,0.00037,0.00038
LP 791-18 d,12,39.41840,0.00029,0.00030
LP 791-18 d,13,42.17160,0.00026,0.00027
LP 791-18 d,14,44.92620,0.00038,0.00040
LP 791-18 d,15,47.67970,0.00037,0.00038
LP 791-18 d,16,50.43500,0.00055,0.00057
LP 791-18 d,17,53.18840,0.00056,0.00057
LP 791-18 d,18,55.94190,0.00057,0.00057
LP 791-18 d,19,58.69480,0.00053,0.00055
LP 791-18 d,20,61.44730,0.00047,0.00049
LP 791-18 d,21,64.19980,0.00038,0.00041
LP 791-18 d,22,66.95280,0.00034,0.00037
LP 791-18 d,23,69.70670,0.00039,0.00041
LP 791-18 d,24,72.46010,0.00037,0.00040
LP 791-18 d,25,75.21550,0.00057,0.00060
LP 791-18 d,26,77.96900,0.00058,0.00060
LP 791-18 d,27,80.72320,0.00064,0.00066
LP 791-18 d,28,83.47630,0.00063,0.00065
LP 791-18 d,29,86.22890,0.00057,0.00059
LP 791-18 d,30,88.98140,0.00049,0.00052
LP 791-18 d,31,91.73410,0.00044,0.00048
LP 791-18 d,32,94.48740,0.00042,0.00046
LP 791-18 d,33,97.24070,0.00040,0.00043
LP 791-18 d,34,99.99590,0.00058,0.00062
LP 791-18 d,35,102.74940,0.00058,0.00061
LP 791-18 d,36,105.50430,0.00070,0.00074
LP 791-18 d,37,108.25750,0.00070,0.00074
LP 791-18 d,38,111.01040,0.00066,0.00070
LP 791-18 d,39,113.76310,0.00061,0.00065
LP 791-18 d,40,116.51570,0.00055,0.00060
LP 791-18 d,41,119.26840,0.00048,0.00053
LP 791-18 d,42,122.02160,0.00045,0.00050
LP 791-18 d,43,124.77620,0.00057,0.00063
LP 791-18 d,44,127.52970,0.00057,0.00061
LP 791-18 d,45,130.28500,0.00074,0.00079
LP 791-18 d,46,133.03840,0.00075,0.00080
LP 791-18 d,47,135.79190,0.00075,0.00080
LP 791-18 d,48,138.54470,0.00072,0.00077
LP 791-18 d,49,141.29720,0.00065,0.00071
LP 791-18 d,50,144.04970,0.00057,0.00063
LP 791-18 d,51,146.80270,0.00053,0.00059
LP 791-18 d,52,149.55670,0.00058,0.00064
LP 791-18 d,53,152.31010,0.00057,0.00063
LP 791-18 d,54,155.06550,0.00076,0.00083
LP 791-18 d,55,157.81900,0.00077,0.00083
LP 791-18 d,56,160.57320,0.00083,0.00089
LP 791-18 d,57,163.32620,0.00081,0.00088
LP 791-18 d,58,166.07880,0.00075,0.00082
LP 791-18 d,59,168.83130,0.00068,0.00075
LP 791-18 d,60,171.58410,0.00063,0.00070
LP 791-18 d,61,174.33740,0.00061,0.00068
LP 791-18 d,62,177.09070,0.00059,0.00066
LP 791-18 d,63,179.84590,0.00077,0.00085
LP 791-18 d,64,182.59940,0.00077,0.00084
LP 791-18 d,65,185.35420,0.00089,0.00097
LP 791-18 d,66,188.10750,0.00089,0.00096
LP 791-18 d,67,190.86030,0.00085,0.00092
LP 791-18 d,68,193.61300,0.00079,0.00087
LP 791-18 d,69,196.36560,0.00074,0.00082
LP 791-18 d,70,199.11840,0.00067,0.00075
LP 791-18 d,71,201.87150,0.00064,0.00073
LP 791-18 d,72,204.62620,0.00077,0.00086
LP 791-18 d,73,207.37980,0.00076,0.00085
LP 791-18 d,74,210.13500,0.00093,0.00102
LP 791-18 d,75,212.88840,0.00094,0.00103
LP 791-18 d,76,215.64180,0.00094,0.00102
LP 791-18 d,77,218.39470,0.00090,0.00099
LP 791-18 d,78,221.14720,0.00084,0.00093
LP 791-18 d,79,223.89970,0.00075,0.00085
LP 791-18 d,80,226.65270,0.00072,0.00082
LP 791-18 d,81,229.40670,0.00077,0.00087
LP 791-18 d,82,232.16010,0.00076,0.00086
LP 791-18 d,83,234.91560,0.00096,0.00106
LP 791-18 d,84,237.66900,0.00096,0.00106
LP 791-18 d,85,240.42310,0.00102,0.00111
LP 791-18 d,86,243.17620,0.00100,0.00110
LP 791-18 d,87,245.92870,0.00094,0.00104
LP 791-18 d,88,248.68120,0.00086,0.00097
LP 791-18 d,89,251.43400,0.00081,0.00093
LP 791-18 d,90,254.18740,0.00080,0.00091
LP 791-18 d,91,256.94070,0.00078,0.00089
LP 791-18 d,92,259.69590,0.00096,0.00108
LP 791-18 d,93,262.44950,0.00096,0.00107
LP 791-18 d,94,265.20420,0.00108,0.00119
LP 791-18 d,95,267.95740,0.00108,0.00119
LP 791-18 d,96,270.71030,0.00103,0.00114
LP 791-18 d,97,273.46290,0.00098,0.00109
LP 791-18 d,98,276.21550,0.00092,0.00104
LP 791-18 d,99,278.96830,0.00086,0.00098
LP 791-18 d,100,281.72150,0.00083,0.00095
LP 791-18 d,101,284.47630,0.00096,0.00109
LP 791-18 d,102,287.22980,0.00095,0.00108
LP 791-18 d,103,289.98500,0.00113,0.00125
LP 791-18 d,104,292.73840,0.00113,0.00125
LP 791-18 d,105,295.49180,0.00112,0.00125
LP 791-18 d,106,298.24460,0.00109,0.00121
LP 791-18 d,107,300.99710,0.00102,0.00116
LP 791-18 d,108,303.74960,0.00094,0.00108
LP 791-18 d,109,306.50260,0.00090,0.00104
LP 791-18 d,110,309.25670,0.00097,0.00111
LP 791-18 d,111,312.01020,0.00095,0.00109
LP 791-18 d,112,314.76560,0.00115,0.00129
LP 791-18 d,113,317.51900,0.00115,0.00129
LP 791-18 d,114,320.27310,0.00120,0.00134
LP 791-18 d,115,323.02610,0.00119,0.00132
LP 791-18 d,116,325.77870,0.00112,0.00126
LP 791-18 d,117,328.53120,0.00105,0.00119
LP 791-18 d,118,331.28400,0.00100,0.00115
LP 791-18 d,119,334.03740,0.00099,0.00114
LP 791-18 d,120,336.79070,0.00097,0.00112
LP 791-18 d,121,339.54600,0.00116,0.00131
LP 791-18 d,122,342.29950,0.00116,0.00131
LP 791-18 d,123,345.05420,0.00127,0.00142
LP 791-18 d,124,347.80740,0.00127,0.00142
LP 791-18 d,125,350.56020,0.00122,0.00137
LP 791-18 d,126,353.31290,0.00116,0.00131
LP 791-18 d,127,356.06550,0.00111,0.00127
LP 791-18 d,128,358.81830,0.00105,0.00121
LP 791-18 d,129,361.57150,0.00102,0.00118
LP 791-18 d,130,364.32630,0.00116,0.00132
LP 791-18 d,131,367.07980,0.00115,0.00131
LP 791-18 d,132,369.83500,0.00132,0.00148
LP 791-18 d,133,372.58840,0.00132,0.00148
LP 791-18 d,134,375.34170,0.00131,0.00147
LP 791-18 d,135,378.09450,0.00127,0.00144
LP 791-18 d,136,380.84700,0.00121,0.00138
LP 791-18 d,137,383.59960,0.00113,0.00130
LP 791-18 d,138,386.35260,0.00109,0.00127
LP 791-18 d,139,389.10670,0.00116,0.00134
LP 791-18 d,140,391.86020,0.00115,0.00132
LP 791-18 d,141,394.61560,0.00134,0.00152
LP 791-18 d,142,397.36910,0.00135,0.00152
LP 791-18 d,143,400.12310,0.00139,0.00156
LP 791-18 d,144,402.87610,0.00137,0.00155
LP 791-18 d,145,405.62860,0.00131,0.00149
LP 791-18 d,146,408.38110,0.00123,0.00141
LP 791-18 d,147,411.13390,0.00119,0.00138
LP 791-18 d,148,413.88730,0.00118,0.00137
LP 791-18 d,149,416.64070,0.00116,0.00135
LP 791-18 d,150,419.39600,0.00135,0.00154
LP 791-18 d,151,422.14950,0.00135,0.00154
LP 791-18 d,152,424.90420,0.00146,0.00165
LP 791-18 d,153,427.65740,0.00145,0.00164
LP 791-18 d,154,430.41020,0.00141,0.00159
LP 791-18 d,155,433.16280,0.00135,0.00154
LP 791-18 d,156,435.91540,0.00129,0.00149
LP 791-18 d,157,438.66830,0.00123,0.00143
LP 791-18 d,158,441.42150,0.00121,0.00141
LP 791-18 d,159,444.17630,0.00135,0.00155
LP 791-18 d,160,446.92980,0.00134,0.00154
LP 791-18 d,161,449.68500,0.00151,0.00171
LP 791-18 d,162,452.43840,0.00151,0.00171
LP 791-18 d,163,455.19170,0.00150,0.00169
LP 791-18 d,164,457.94450,0.00146,0.00166
LP 791-18 d,165,460.69700,0.00140,0.00160
LP 791-18 d,166,463.44950,0.00131,0.00153
LP 791-18 d,167,466.20260,0.00128,0.00150
LP 791-18 d,168,468.95670,0.00135,0.00157
LP 791-18 d,169,471.71020,0.00134,0.00155
LP 791-18 d,170,474.46560,0.00154,0.00175
LP 791-18 d,171,477.21910,0.00154,0.00175
LP 791-18 d,172,479.97300,0.00158,0.00179
LP 791-18 d,173,482.72600,0.00156,0.00177
LP 791-18 d,174,485.47860,0.00150,0.00171
LP 791-18 d,175,488.23100,0.00142,0.00164
LP 791-18 d,176,490.98390,0.00137,0.00160
LP 791-18 d,177,493.73730,0.00138,0.00160
LP 791-18 d,178,496.49070,0.00135,0.00158
LP 791-18 d,179,499.24600,0.00155,0.00178
LP 791-18 d,180,501.99950,0.00155,0.00177
LP 791-18 d,181,504.75420,0.00165,0.00187
LP 791-18 d,182,507.50740,0.00164,0.00187
LP 791-18 d,183,510.26010,0.00159,0.00182
LP 791-18 d,184,513.01270,0.00153,0.00176
LP 791-18 d,185,515.76540,0.00148,0.00171
LP 791-18 d,186,518.51830,0.00142,0.00166
LP 791-18 d,187,521.27150,0.00140,0.00164
LP 791-18 d,188,524.02630,0.00155,0.00179
LP 791-18 d,189,526.77990,0.00154,0.00178
LP 791-18 d,190,529.53500,0.00170,0.00194
LP 791-18 d,191,532.28840,0.00170,0.00194
LP 791-18 d,192,535.04160,0.00168,0.00192
LP 791-18 d,193,537.79440,0.00164,0.00188
LP 791-18 d,194,540.54690,0.00158,0.00183
LP 791-18 d,195,543.29950,0.00150,0.00175
LP 791-18 d,196,546.05250,0.00147,0.00172
LP 791-18 d,197,548.80670,0.00155,0.00180
LP 791-18 d,198,551.56020,0.00153,0.00179
LP 791-18 d,199,554.31560,0.00173,0.00199
LP 791-18 d,200,557.06910,0.00173,0.00198
LP 791-18 d,201,559.82300,0.00177,0.00202
LP 791-18 d,202,562.57600,0.00175,0.00200
LP 791-18 d,203,565.32850,0.00168,0.00194
LP 791-18 d,204,568.08100,0.00160,0.00186
LP 791-18 d,205,570.83380,0.00156,0.00183
LP 791-18 d,206,573.58730,0.00157,0.00183
LP 791-18 d,207,576.34070,0.00155,0.00181
LP 791-18 d,208,579.09600,0.00174,0.00201
LP 791-18 d,209,581.84950,0.00174,0.00200
LP 791-18 d,210,584.60410,0.00184,0.00210
LP 791-18 d,211,587.35730,0.00183,0.00210
LP 791-18 d,212,590.11010,0.00178,0.00204
LP 791-18 d,213,592.86260,0.00172,0.00198
LP 791-18 d,214,595.61530,0.00167,0.00194
LP 791-18 d,215,598.36820,0.00161,0.00189
LP 791-18 d,216,601.12150,0.00159,0.00187
LP 791-18 d,217,603.87640,0.00174,0.00202
LP 791-18 d,218,606.62990,0.00173,0.00201
LP 791-18 d,219,609.38500,0.00189,0.00217
LP 791-18 d,220,612.13840,0.00189,0.00217
LP 791-18 d,221,614.89160,0.00187,0.00214
LP 791-18 d,222,617.64430,0.00183,0.00211
LP 791-18 d,223,620.39690,0.00177,0.00205
LP 791-18 d,224,623.14940,0.00169,0.00198
LP 791-18 d,225,625.90250,0.00166,0.00195
LP 791-18 d,226,628.65680,0.00174,0.00203
LP 791-18 d,227,631.41020,0.00173,0.00202
LP 791-18 d,228,634.16560,0.00192,0.00222
LP 791-18 d,229,636.91910,0.00193,0.00222
LP 791-18 d,230,639.67300,0.00196,0.00224
LP 791-18 d,231,642.42590,0.00194,0.00222
LP 791-18 d,232,645.17840,0.00187,0.00216
LP 791-18 d,233,647.93090,0.00179,0.00209
LP 791-18 d,234,650.68380,0.00175,0.00205
LP 791-18 d,235,653.43730,0.00176,0.00206
LP 791-18 d,236,656.19070,0.00174,0.00204
LP 791-18 d,237,658.94610,0.00194,0.00224
LP 791-18 d,238,661.69960,0.00194,0.00224
LP 791-18 d,239,664.45410,0.00203,0.00233
LP 791-18 d,240,667.20730,0.00202,0.00232
LP 791-18 d,241,669.96000,0.00197,0.00227
LP 791-18 d,242,672.71260,0.00190,0.00221
LP 791-18 d,243,675.46530,0.00185,0.00216
LP 791-18 d,244,678.21820,0.00181,0.00212
LP 791-18 d,245,680.97150,0.00178,0.00210
LP 791-18 d,246,683.72640,0.00194,0.00226
LP 791-18 d,247,686.47990,0.00193,0.00224
LP 791-18 d,248,689.23500,0.00208,0.00240
LP 791-18 d,249,691.98830,0.00208,0.00240
LP 791-18 d,250,694.74150,0.00206,0.00237
LP 791-18 d,251,697.49430,0.00202,0.00233
LP 791-18 d,252,700.24680,0.00196,0.00228
LP 791-18 d,253,702.99940,0.00188,0.00220
LP 791-18 d,254,705.75250,0.00185,0.00218
LP 791-18 d,255,708.50680,0.00194,0.00227
LP 791-18 d,256,711.26020,0.00193,0.00225
LP 791-18 d,257,714.01570,0.00212,0.00245
LP 791-18 d,258,716.76910,0.00212,0.00245
LP 791-18 d,259,719.52290,0.00215,0.00247
LP 791-18 d,260,722.27590,0.00212,0.00245
LP 791-18 d,261,725.02840,0.00206,0.00239
LP 791-18 d,262,727.78090,0.00198,0.00231
LP 791-18 d,263,730.53370,0.00194,0.00228
LP 791-18 d,264,733.28730,0.00195,0.00230
LP 791-18 d,265,736.04070,0.00194,0.00228
LP 791-18 d,266,738.79610,0.00213,0.00248
LP 791-18 d,267,741.54960,0.00213,0.00247
LP 791-18 d,268,744.30410,0.00222,0.00256
LP 791-18 d,269,747.05720,0.00221,0.00255
LP 791-18 d,270,749.80990,0.00215,0.00249
LP 791-18 d,271,752.56250,0.00209,0.00243
LP 791-18 d,272,755.31520,0.00204,0.00239
LP 791-18 d,273,758.06820,0.00200,0.00235
LP 791-18 d,274,760.82140,0.00197,0.00233
LP 791-18 d,275,763.57640,0.00213,0.00249
LP 791-18 d,276,766.32990,0.00213,0.00248
LP 791-18 d,277,769.08500,0.00228,0.00263
LP 791-18 d,278,771.83830,0.00228,0.00263
LP 791-18 d,279,774.59150,0.00225,0.00260
LP 791-18 d,280,777.34420,0.00220,0.00256
LP 791-18 d,281,780.09680,0.00214,0.00250
LP 791-18 d,282,782.84930,0.00207,0.00243
LP 791-18 d,283,785.60240,0.00204,0.00241
LP 791-18 d,284,788.35680,0.00213,0.00250
LP 791-18 d,285,791.11030,0.00212,0.00249
LP 791-18 d,286,793.86570,0.00231,0.00268
LP 791-18 d,287,796.61910,0.00231,0.00268
LP 791-18 d,288,799.37290,0.00233,0.00270
LP 791-18 d,289,802.12580,0.00231,0.00267
LP 791-18 d,290,804.87830,0.00225,0.00261
LP 791-18 d,291,807.63080,0.00217,0.00254
LP 791-18 d,292,810.38370,0.00213,0.00251
LP 791-18 d,293,813.13730,0.00215,0.00253
LP 791-18 d,294,815.89070,0.00213,0.00251
LP 791-18 d,295,818.64610,0.00233,0.00271
LP 791-18 d,296,821.39960,0.00233,0.00271
LP 791-18 d,297,824.15410,0.00241,0.00279
LP 791-18 d,298,826.90720,0.00240,0.00278
LP 791-18 d,299,829.65990,0.00234,0.00272
LP 791-18 d,300,832.41240,0.00228,0.00266
LP 791-18 d,301,835.16510,0.00223,0.00262
LP 791-18 d,302,837.91820,0.00219,0.00258
LP 791-18 d,303,840.67140,0.00217,0.00256
LP 791-18 d,304,843.42640,0.00233,0.00272
LP 791-18 d,305,846.18000,0.00232,0.00271
LP 791-18 d,306,848.93500,0.00247,0.00286
LP 791-18 d,307,851.68830,0.00247,0.00286
LP 791-18 d,308,854.44140,0.00244,0.00282
LP 791-18 d,309,857.19410,0.00239,0.00278
LP 791-18 d,310,859.94670,0.00233,0.00273
LP 791-18 d,311,862.69930,0.00226,0.00266
LP 791-18 d,312,865.45240,0.00223,0.00264
LP 791-18 d,313,868.20680,0.00233,0.00274
LP 791-18 d,314,870.96030,0.00232,0.00272
LP 791-18 d,315,873.71570,0.00251,0.00292
LP 791-18 d,316,876.46910,0.00251,0.00291
LP 791-18 d,317,879.22280,0.00252,0.00292
LP 791-18 d,318,881.97580,0.00250,0.00290
LP 791-18 d,319,884.72830,0.00243,0.00284
LP 791-18 d,320,887.48070,0.00235,0.00276
LP 791-18 d,321,890.23370,0.00232,0.00273
LP 791-18 d,322,892.98730,0.00234,0.00276
LP 791-18 d,323,895.74070,0.00233,0.00274
LP 791-18 d,324,898.49610,0.00252,0.00295
LP 791-18 d,325,901.24960,0.00252,0.00294
LP 791-18 d,326,904.00410,0.00260,0.00302
LP 791-18 d,327,906.75720,0.00259,0.00300
LP 791-18 d,328,909.50980,0.00253,0.00294
LP 791-18 d,329,912.26240,0.00246,0.00288
LP 791-18 d,330,915.01510,0.00242,0.00284
LP 791-18 d,331,917.76810,0.00238,0.00281
LP 791-18 d,332,920.52140,0.00236,0.00279
LP 791-18 d,333,923.27650,0.00253,0.00296
LP 791-18 d,334,926.03000,0.00252,0.00295
LP 791-18 d,335,928.78500,0.00266,0.00309
LP 791-18 d,336,931.53830,0.00266,0.00309
LP 791-18 d,337,934.29140,0.00262,0.00305
LP 791-18 d,338,937.04410,0.00258,0.00301
LP 791-18 d,339,939.79660,0.00252,0.00295
LP 791-18 d,340,942.54930,0.00245,0.00289
LP 791-18 d,341,945.30240,0.00242,0.00286
LP 791-18 d,342,948.05680,0.00253,0.00297
LP 791-18 d,343,950.81030,0.00251,0.00296
LP 791-18 d,344,953.56570,0.00270,0.00315
LP 791-18 d,345,956.31910,0.00270,0.00314
LP 791-18 d,346,959.07280,0.00271,0.00315
LP 791-18 d,347,961.82570,0.00269,0.00313
LP 791-18 d,348,964.57820,0.00262,0.00306
LP 791-18 d,349,967.33070,0.00254,0.00299
LP 791-18 d,350,970.08360,0.00251,0.00296
LP 791-18 d,351,972.83730,0.00254,0.00299
LP 791-18 d,352,975.59080,0.00252,0.00298
LP 791-18 d,353,978.34610,0.00272,0.00318
LP 791-18 d,354,981.09960,0.00272,0.00317
LP 791-18 d,355,983.85400,0.00279,0.00325
LP 791-18 d,356,986.60710,0.00278,0.00323
LP 791-18 d,357,989.35980,0.00272,0.00317
LP 791-18 d,358,992.11230,0.00265,0.00311
LP 791-18 d,359,994.86500,0.00261,0.00307
LP 791-18 d,360,997.61810,0.00257,0.00304
LP 791-18 d,361,1000.37140,0.00255,0.00302
LP 791-18 d,362,1003.12650,0.00272,0.00320
LP 791-18 d,363,1005.88000,0.00272,0.00318
LP 791-18 d,364,1008.63500,0.00286,0.00333
LP 791-18 d,365,1011.38830,0.00285,0.00332
LP 791-18 d,366,1014.14130,0.00281,0.00327
LP 791-18 d,367,1016.89400,0.00277,0.00323
LP 791-18 d,368,1019.64660,0.00271,0.00318
LP 791-18 d,369,1022.39920,0.00264,0.00312
LP 791-18 d,370,1025.15240,0.00261,0.00309
LP 791-18 d,371,1027.90680,0.00272,0.00321
LP 791-18 d,372,1030.66030,0.00271,0.00319
LP 791-18 d,373,1033.41570,0.00290,0.00338
LP 791-18 d,374,1036.16910,0.00290,0.00338
LP 791-18 d,375,1038.92270,0.00290,0.00338
LP 791-18 d,376,1041.67560,0.00288,0.00335
LP 791-18 d,377,1044.42810,0.00281,0.00329
LP 791-18 d,378,1047.18060,0.00273,0.00322
LP 791-18 d,379,1049.93360,0.00270,0.00319
LP 791-18 d,380,1052.68730,0.00273,0.00323
LP 791-18 d,381,1055.44080,0.00272,0.00321
LP 791-18 d,382,1058.19620,0.00292,0.00342
LP 791-18 d,383,1060.94970,0.00292,0.00341
LP 791-18 d,384,1063.70400,0.00298,0.00347
LP 791-18 d,385,1066.45710,0.00297,0.00346
LP 791-18 d,386,1069.20970,0.00291,0.00340
LP 791-18 d,387,1071.96220,0.00284,0.00333
LP 791-18 d,388,1074.71500,0.00279,0.00330
LP 791-18 d,389,1077.46810,0.00277,0.00327
LP 791-18 d,390,1080.22140,0.00275,0.00325
LP 791-18 d,391,1082.97650,0.00292,0.00343
LP 791-18 d,392,1085.73000,0.00291,0.00342
LP 791-18 d,393,1088.48500,0.00305,0.00356
LP 791-18 d,394,1091.23830,0.00304,0.00355
LP 791-18 d,395,1093.99120,0.00300,0.00350
LP 791-18 d,396,1096.74390,0.00295,0.00346
LP 791-18 d,397,1099.49650,0.00290,0.00341
LP 791-18 d,398,1102.24920,0.00283,0.00335
LP 791-18 d,399,1105.00230,0.00280,0.00332
LP 791-18 d,400,1107.75690,0.00292,0.00344
LP 791-18 d,401,1110.51040,0.00291,0.00343
LP 791-18 d,402,1113.26570,0.00309,0.00362
LP 791-18 d,403,1116.01910,0.00309,0.00361
LP 791-18 d,404,1118.77270,0.00309,0.00361
LP 791-18 d,405,1121.52560,0.00306,0.00358
LP 791-18 d,406,1124.27810,0.00300,0.00352
LP 791-18 d,407,1127.03060,0.00292,0.00344
LP 791-18 d,408,1129.78350,0.00289,0.00342
LP 791-18 d,409,1132.53740,0.00293,0.00346
LP 791-18 d,410,1135.29080,0.00291,0.00345
LP 791-18 d,411,1138.04620,0.00311,0.00365
LP 791-18 d,412,1140.79970,0.00311,0.00364
LP 791-18 d,413,1143.55400,0.00318,0.00370
LP 791-18 d,414,1146.30710,0.00316,0.00369
LP 791-18 d,415,1149.05960,0.00310,0.00362
LP 791-18 d,416,1151.81220,0.00303,0.00356
LP 791-18 d,417,1154.56490,0.00298,0.00352
LP 791-18 d,418,1157.31810,0.00296,0.00350
LP 791-18 d,419,1160.07140,0.00294,0.00349
LP 791-18 d,420,1162.82650,0.00312,0.00367
LP 791-18 d,421,1165.58010,0.00311,0.00366
LP 791-18 d,422,1168.33500,0.00324,0.00379
LP 791-18 d,423,1171.08820,0.00324,0.00378
LP 791-18 d,424,1173.84120,0.00319,0.00373
LP 791-18 d,425,1176.59390,0.00314,0.00368
LP 791-18 d,426,1179.34650,0.00309,0.00363
LP 791-18 d,427,1182.09920,0.00302,0.00357
LP 791-18 d,428,1184.85230,0.00300,0.00356
LP 791-18 d,429,1187.60690,0.00312,0.00368
LP 791-18 d,430,1190.36040,0.00311,0.00366
LP 791-18 d,431,1193.11570,0.00329,0.00385
LP 791-18 d,432,1195.86910,0.00329,0.00384
LP 791-18 d,433,1198.62270,0.00328,0.00383
LP 791-18 d,434,1201.37550,0.00325,0.00380
LP 791-18 d,435,1204.12800,0.00319,0.00374
LP 791-18 d,436,1206.88050,0.00311,0.00367
LP 791-18 d,437,1209.63350,0.00308,0.00365
LP 791-18 d,438,1212.38740,0.00312,0.00369
LP 791-18 d,439,1215.14080,0.00311,0.00368
LP 791-18 d,440,1217.89620,0.00331,0.00389
LP 791-18 d,441,1220.64970,0.00331,0.00388
LP 791-18 d,442,1223.40390,0.00337,0.00393
LP 791-18 d,443,1226.15700,0.00335,0.00392
LP 791-18 d,444,1228.90960,0.00329,0.00385
LP 791-18 d,445,1231.66210,0.00322,0.00379
LP 791-18 d,446,1234.41490,0.00317,0.00375
LP 791-18 d,447,1237.16810,0.00316,0.00374
LP 791-18 d,448,1239.92140,0.00314,0.00372
LP 791-18 d,449,1242.67660,0.00332,0.00390
LP 791-18 d,450,1245.43010,0.00331,0.00389
LP 791-18 d,451,1248.18500,0.00344,0.00402
LP 791-18 d,452,1250.93820,0.00343,0.00401
LP 791-18 d,453,1253.69110,0.00338,0.00396
LP 791-18 d,454,1256.44380,0.00333,0.00391
LP 791-18 d,455,1259.19640,0.00328,0.00386
LP 791-18 d,456,1261.94910,0.00321,0.00380
LP 791-18 d,457,1264.70230,0.00319,0.00379
LP 791-18 d,458,1267.45690,0.00331,0.00391
LP 791-18 d,459,1270.21040,0.00330,0.00390
LP 791-18 d,460,1272.96570,0.00348,0.00408
LP 791-18 d,461,1275.71910,0.00348,0.00407
LP 791-18 d,462,1278.47260,0.00347,0.00406
LP 791-18 d,463,1281.22550,0.00344,0.00403
LP 791-18 d,464,1283.97800,0.00338,0.00397
LP 791-18 d,465,1286.73050,0.00330,0.00390
LP 791-18 d,466,1289.48340,0.00327,0.00388
LP 791-18 d,467,1292.23740,0.00332,0.00393
LP 791-18 d,468,1294.99080,0.00331,0.00392
LP 791-18 d,469,1297.74620,0.00351,0.00412
LP 791-18 d,470,1300.49970,0.00351,0.00411
LP 791-18 d,471,1303.25390,0.00356,0.00416
LP 791-18 d,472,1306.00700,0.00354,0.00414
LP 791-18 d,473,1308.75950,0.00348,0.00408
LP 791-18 d,474,1311.51200,0.00341,0.00401
LP 791-18 d,475,1314.26480,0.00336,0.00398
LP 791-18 d,476,1317.01810,0.00335,0.00397
LP 791-18 d,477,1319.77140,0.00333,0.00395
LP 791-18 d,478,1322.52660,0.00351,0.00414
LP 791-18 d,479,1325.28010,0.00351,0.00413
LP 791-18 d,480,1328.03500,0.00363,0.00425
LP 791-18 d,481,1330.78820,0.00362,0.00424
LP 791-18 d,482,1333.54110,0.00357,0.00418
LP 791-18 d,483,1336.29370,0.00352,0.00414
LP 791-18 d,484,1339.04630,0.00347,0.00409
LP 791-18 d,485,1341.79910,0.00341,0.00403
LP 791-18 d,486,1344.55230,0.00338,0.00402
LP 791-18 d,487,1347.30690,0.00351,0.00415
LP 791-18 d,488,1350.06040,0.00350,0.00414
LP 791-18 d,489,1352.81570,0.00368,0.00432
LP 791-18 d,490,1355.56910,0.00368,0.00431
LP 791-18 d,491,1358.32260,0.00367,0.00429
LP 791-18 d,492,1361.07540,0.00363,0.00426
LP 791-18 d,493,1363.82790,0.00357,0.00420
LP 791-18 d,494,1366.58040,0.00349,0.00413
LP 791-18 d,495,1369.33340,0.00346,0.00410
LP 791-18 d,496,1372.08740,0.00352,0.00416
LP 791-18 d,497,1374.84080,0.00351,0.00415
LP 791-18 d,498,1377.59630,0.00371,0.00436
LP 791-18 d,499,1380.34970,0.00370,0.00435
LP 791-18 d,500,1383.10390,0.00375,0.00439
LP 791-18 d,501,1385.85690,0.00373,0.00437
LP 791-18 d,502,1388.60950,0.00367,0.00430
LP 791-18 d,503,1391.36200,0.00359,0.00424
LP 791-18 d,504,1394.11480,0.00356,0.00421
LP 791-18 d,505,1396.86810,0.00355,0.00420
LP 791-18 d,506,1399.62140,0.00353,0.00419
LP 791-18 d,507,1402.37660,0.00371,0.00438
LP 791-18 d,508,1405.13010,0.00371,0.00436
LP 791-18 d,509,1407.88490,0.00382,0.00448
LP 791-18 d,510,1410.63820,0.00381,0.00447
LP 791-18 d,511,1413.39100,0.00376,0.00441
LP 791-18 d,512,1416.14370,0.00371,0.00436
LP 791-18 d,513,1418.89630,0.00366,0.00432
LP 791-18 d,514,1421.64910,0.00360,0.00427
LP 791-18 d,515,1424.40220,0.00358,0.00425
LP 791-18 d,516,1427.15700,0.00371,0.00438
LP 791-18 d,517,1429.91050,0.00370,0.00437
LP 791-18 d,518,1432.66570,0.00387,0.00455
LP 791-18 d,519,1435.41910,0.00387,0.00454
LP 791-18 d,520,1438.17250,0.00386,0.00452
LP 791-18 d,521,1440.92530,0.00382,0.00448
LP 791-18 d,522,1443.67790,0.00376,0.00443
LP 791-18 d,523,1446.43040,0.00368,0.00436
LP 791-18 d,524,1449.18340,0.00365,0.00433
LP 791-18 d,525,1451.93740,0.00372,0.00440
LP 791-18 d,526,1454.69080,0.00370,0.00439
LP 791-18 d,527,1457.44630,0.00390,0.00459
LP 791-18 d,528,1460.19970,0.00390,0.00458
LP 791-18 d,529,1462.95380,0.00394,0.00462
LP 791-18 d,530,1465.70690,0.00392,0.00460
LP 791-18 d,531,1468.45940,0.00386,0.00453
LP 791-18 d,532,1471.21190,0.00378,0.00447
LP 791-18 d,533,1473.96470,0.00375,0.00444
LP 791-18 d,534,1476.71810,0.00374,0.00443
LP 791-18 d,535,1479.47140,0.00372,0.00442
LP 791-18 d,536,1482.22660,0.00391,0.00461
LP 791-18 d,537,1484.98020,0.00391,0.00460
LP 791-18 d,538,1487.73490,0.00402,0.00471
LP 791-18 d,539,1490.48810,0.00401,0.00470
LP 791-18 d,540,1493.24100,0.00395,0.00464
LP 791-18 d,541,1495.99360,0.00390,0.00459
LP 791-18 d,542,1498.74620,0.00385,0.00454
LP 791-18 d,543,1501.49900,0.00379,0.00450
LP 791-18 d,544,1504.25220,0.00377,0.00448
LP 791-18 d,545,1507.00700,0.00391,0.00462
LP 791-18 d,546,1509.76050,0.00390,0.00461
LP 791-18 d,547,1512.51570,0.00407,0.00478
LP 791-18 d,548,1515.26910,0.00407,0.00477
LP 791-18 d,549,1518.02250,0.00405,0.00475
LP 791-18 d,550,1520.77530,0.00401,0.00471
LP 791-18 d,551,1523.52780,0.00395,0.00465
LP 791-18 d,552,1526.28030,0.00387,0.00458
LP 791-18 d,553,1529.03330,0.00385,0.00456
LP 791-18 d,554,1531.78740,0.00391,0.00464
LP 791-18 d,555,1534.54090,0.00390,0.00462
LP 791-18 d,556,1537.29630,0.00410,0.00483
LP 791-18 d,557,1540.04980,0.00410,0.00482
LP 791-18 d,558,1542.80380,0.00414,0.00485
LP 791-18 d,559,1545.55680,0.00411,0.00483
LP 791-18 d,560,1548.30940,0.00405,0.00476
LP 791-18 d,561,1551.06190,0.00397,0.00469
LP 791-18 d,562,1553.81470,0.00394,0.00466
LP 791-18 d,563,1556.56810,0.00394,0.00467
LP 791-18 d,564,1559.32140,0.00392,0.00466
LP 791-18 d,565,1562.07670,0.00411,0.00485
LP 791-18 d,566,1564.83020,0.00410,0.00484
LP 791-18 d,567,1567.58490,0.00421,0.00494
LP 791-18 d,568,1570.33810,0.00420,0.00493
LP 791-18 d,569,1573.09090,0.00414,0.00487
LP 791-18 d,570,1575.84350,0.00409,0.00481
LP 791-18 d,571,1578.59620,0.00404,0.00477
LP 791-18 d,572,1581.34900,0.00399,0.00473
LP 791-18 d,573,1584.10220,0.00397,0.00471
LP 791-18 d,574,1586.85700,0.00411,0.00486
LP 791-18 d,575,1589.61050,0.00410,0.00485
LP 791-18 d,576,1592.36570,0.00427,0.00502
LP 791-18 d,577,1595.11910,0.00426,0.00500
LP 791-18 d,578,1597.87240,0.00424,0.00498
LP 791-18 d,579,1600.62520,0.00420,0.00494
LP 791-18 d,580,1603.37770,0.00414,0.00488
LP 791-18 d,581,1606.13030,0.00407,0.00481
LP 791-18 d,582,1608.88330,0.00404,0.00480
LP 791-18 d,583,1611.63740,0.00411,0.00487
LP 791-18 d,584,1614.39090,0.00410,0.00486
LP 791-18 d,585,1617.14630,0.00430,0.00506
LP 791-18 d,586,1619.89980,0.00429,0.00505
LP 791-18 d,587,1622.65380,0.00433,0.00508
LP 791-18 d,588,1625.40680,0.00431,0.00506
LP 791-18 d,589,1628.15930,0.00424,0.00499
LP 791-18 d,590,1630.91180,0.00416,0.00492
LP 791-18 d,591,1633.66460,0.00413,0.00489
LP 791-18 d,592,1636.41810,0.00413,0.00490
LP 791-18 d,593,1639.17140,0.00412,0.00489
LP 791-18 d,594,1641.92670,0.00431,0.00509
LP 791-18 d,595,1644.68020,0.00430,0.00507
LP 791-18 d,596,1647.43490,0.00440,0.00517
LP 791-18 d,597,1650.18810,0.00439,0.00516
LP 791-18 d,598,1652.94090,0.00433,0.00509
LP 791-18 d,599,1655.69350,0.00428,0.00504
LP 791-18 d,600,1658.44610,0.00423,0.00500
LP 791-18 d,601,1661.19900,0.00418,0.00496
LP 791-18 d,602,1663.95220,0.00416,0.00495
LP 791-18 d,603,1666.70700,0.00431,0.00509
LP 791-18 d,604,1669.46050,0.00430,0.00508
LP 791-18 d,605,1672.21570,0.00446,0.00525
LP 791-18 d,606,1674.96910,0.00446,0.00524
LP 791-18 d,607,1677.72240,0.00443,0.00520
LP 791-18 d,608,1680.47520,0.00439,0.00517
LP 791-18 d,609,1683.22770,0.00433,0.00511
LP 791-18 d,610,1685.98020,0.00426,0.00504
LP 791-18 d,611,1688.73330,0.00423,0.00503
LP 791-18 d,612,1691.48740,0.00431,0.00511
LP 791-18 d,613,1694.24090,0.00430,0.00510
LP 791-18 d,614,1696.99630,0.00450,0.00530
LP 791-18 d,615,1699.74980,0.00449,0.00529
LP 791-18 d,616,1702.50370,0.00452,0.00531
LP 791-18 d,617,1705.25670,0.00450,0.00528
LP 791-18 d,618,1708.00920,0.00443,0.00522
LP 791-18 d,619,1710.76170,0.00436,0.00515
LP 791-18 d,620,1713.51460,0.00432,0.00512
LP 791-18 d,621,1716.26810,0.00433,0.00514
LP 791-18 d,622,1719.02140,0.00431,0.00513
LP 791-18 d,623,1721.77670,0.00451,0.00532
LP 791-18 d,624,1724.53020,0.00450,0.00531
LP 791-18 d,625,1727.28490,0.00460,0.00541
LP 791-18 d,626,1730.03810,0.00459,0.00539
LP 791-18 d,627,1732.79080,0.00453,0.00532
LP 791-18 d,628,1735.54340,0.00447,0.00527
LP 791-18 d,629,1738.29610,0.00442,0.00523
LP 791-18 d,630,1741.04900,0.00438,0.00519
LP 791-18 d,631,1743.80220,0.00436,0.00518
LP 791-18 d,632,1746.55710,0.00451,0.00533
LP 791-18 d,633,1749.31060,0.00450,0.00532
LP 791-18 d,634,1752.06570,0.00466,0.00548
LP 791-18 d,635,1754.81910,0.00465,0.00547
LP 791-18 d,636,1757.57230,0.00462,0.00543
LP 791-18 d,637,1760.32510,0.00458,0.00539
LP 791-18 d,638,1763.07760,0.00452,0.00534
LP 791-18 d,639,1765.83020,0.00445,0.00527
LP 791-18 d,640,1768.58320,0.00442,0.00526
LP 791-18 d,641,1771.33750,0.00451,0.00534
LP 791-18 d,642,1774.09090,0.00450,0.00533
LP 791-18 d,643,1776.84630,0.00469,0.00553
LP 791-18 d,644,1779.59980,0.00469,0.00552
LP 791-18 d,645,1782.35370,0.00471,0.00554
LP 791-18 d,646,1785.10670,0.00469,0.00551
LP 791-18 d,647,1787.85920,0.00462,0.00544
LP 791-18 d,648,1790.61170,0.00455,0.00538
LP 791-18 d,649,1793.36450,0.00451,0.00535
LP 791-18 d,650,1796.11810,0.00453,0.00537
LP 791-18 d,651,1798.87140,0.00451,0.00536
LP 791-18 d,652,1801.62680,0.00471,0.00556
LP 791-18 d,653,1804.38030,0.00470,0.00555
LP 791-18 d,654,1807.13490,0.00479,0.00564
LP 791-18 d,655,1809.88800,0.00478,0.00562
LP 791-18 d,656,1812.64070,0.00472,0.00555
LP 791-18 d,657,1815.39330,0.00466,0.00550
LP 791-18 d,658,1818.14600,0.00461,0.00546
LP 791-18 d,659,1820.89890,0.00457,0.00542
LP 791-18 d,660,1823.65220,0.00455,0.00541
LP 791-18 d,661,1826.40710,0.00471,0.00557
LP 791-18 d,662,1829.16060,0.00470,0.00556
LP 791-18 d,663,1831.91570,0.00485,0.00572
LP 791-18 d,664,1834.66910,0.00485,0.00570
LP 791-18 d,665,1837.42230,0.00481,0.00566
LP 791-18 d,666,1840.17500,0.00477,0.00562
LP 791-18 d,667,1842.92760,0.00471,0.00556
LP 791-18 d,668,1845.68010,0.00464,0.00550
LP 791-18 d,669,1848.43320,0.00462,0.00549
LP 791-18 d,670,1851.18750,0.00471,0.00558
LP 791-18 d,671,1853.94090,0.00470,0.00557
LP 791-18 d,672,1856.69640,0.00489,0.00577
LP 791-18 d,673,1859.44980,0.00489,0.00576
LP 791-18 d,674,1862.20370,0.00491,0.00577
LP 791-18 d,675,1864.95660,0.00488,0.00574
LP 791-18 d,676,1867.70910,0.00481,0.00567
LP 791-18 d,677,1870.46160,0.00474,0.00560
LP 791-18 d,678,1873.21450,0.00471,0.00558
LP 791-18 d,679,1875.96810,0.00472,0.00560
LP 791-18 d,680,1878.72140,0.00471,0.00560
LP 791-18 d,681,1881.47680,0.00491,0.00580
LP 791-18 d,682,1884.23030,0.00490,0.00578
LP 791-18 d,683,1886.98480,0.00499,0.00587
LP 791-18 d,684,1889.73800,0.00497,0.00585
LP 791-18 d,685,1892.49070,0.00491,0.00578
LP 791-18 d,686,1895.24330,0.00485,0.00572
LP 791-18 d,687,1897.99600,0.00480,0.00568
LP 791-18 d,688,1900.74890,0.00477,0.00566
LP 791-18 d,689,1903.50220,0.00475,0.00565
LP 791-18 d,690,1906.25710,0.00491,0.00581
LP 791-18 d,691,1909.01060,0.00490,0.00579
LP 791-18 d,692,1911.76570,0.00505,0.00595
LP 791-18 d,693,1914.51910,0.00504,0.00593
LP 791-18 d,694,1917.27220,0.00500,0.00589
LP 791-18 d,695,1920.02500,0.00496,0.00585
LP 791-18 d,696,1922.77750,0.00490,0.00579
LP 791-18 d,697,1925.53010,0.00484,0.00573
LP 791-18 d,698,1928.28320,0.00481,0.00572
LP 791-18 d,699,1931.03750,0.00491,0.00582
LP 791-18 d,700,1933.79100,0.00490,0.00581
LP 791-18 d,701,1936.54640,0.00509,0.00600
LP 791-18 d,702,1939.29980,0.00508,0.00599
LP 791-18 d,703,1942.05360,0.00510,0.00600
LP 791-18 d,704,1944.80660,0.00507,0.00597
LP 791-18 d,705,1947.55910,0.00500,0.00590
LP 791-18 d,706,1950.31160,0.00493,0.00583
LP 791-18 d,707,1953.06440,0.00490,0.00581
LP 791-18 d,708,1955.81810,0.00492,0.00584
LP 791-18 d,709,1958.57140,0.00491,0.00583
LP 791-18 d,710,1961.32680,0.00511,0.00603
LP 791-18 d,711,1964.08030,0.00510,0.00602
LP 791-18 d,712,1966.83480,0.00518,0.00610
LP 791-18 d,713,1969.58800,0.00517,0.00608
LP 791-18 d,714,1972.34060,0.00510,0.00601
LP 791-18 d,715,1975.09320,0.00504,0.00595
LP 791-18 d,716,1977.84590,0.00499,0.00591
LP 791-18 d,717,1980.59890,0.00496,0.00589
LP 791-18 d,718,1983.35220,0.00494,0.00588
LP 791-18 d,719,1986.10710,0.00511,0.00604
LP 791-18 d,720,1988.86070,0.00510,0.00603
LP 791-18 d,721,1991.61570,0.00525,0.00618
LP 791-18 d,722,1994.36900,0.00524,0.00617
LP 791-18 d,723,1997.12220,0.00520,0.00612
LP 791-18 d,724,1999.87490,0.00515,0.00607
LP 791-18 d,725,2002.62740,0.00510,0.00602
LP 791-18 d,726,2005.38010,0.00503,0.00596
LP 791-18 d,727,2008.13320,0.00501,0.00595
LP 791-18 d,728,2010.88750,0.00511,0.00605
LP 791-18 d,729,2013.64100,0.00510,0.00604
LP 791-18 d,730,2016.39640,0.00529,0.00624
LP 791-18 d,731,2019.14980,0.00528,0.00622
LP 791-18 d,732,2021.90360,0.00529,0.00623
LP 791-18 d,733,2024.65650,0.00526,0.00620
LP 791-18 d,734,2027.40900,0.00519,0.00613
LP 791-18 d,735,2030.16150,0.00512,0.00606
LP 791-18 d,736,2032.91440,0.00509,0.00604
LP 791-18 d,737,2035.66810,0.00512,0.00607
LP 791-18 d,738,2038.42150,0.00511,0.00607
LP 791-18 d,739,2041.17680,0.00531,0.00627
LP 791-18 d,740,2043.93030,0.00530,0.00626
LP 791-18 d,741,2046.68480,0.00538,0.00633
LP 791-18 d,742,2049.43790,0.00536,0.00631
LP 791-18 d,743,2052.19060,0.00529,0.00623
LP 791-18 d,744,2054.94310,0.00523,0.00618
LP 791-18 d,745,2057.69580,0.00519,0.00614
LP 791-18 d,746,2060.44890,0.00516,0.00612
LP 791-18 d,747,2063.20220,0.00514,0.00611
LP 791-18 d,748,2065.95720,0.00531,0.00628
LP 791-18 d,749,2068.71070,0.00530,0.00627
LP 791-18 d,750,2071.46570,0.00544,0.00641
LP 791-18 d,751,2074.21900,0.00543,0.00640
LP 791-18 d,752,2076.97210,0.00539,0.00635
LP 791-18 d,753,2079.72480,0.00534,0.00630
LP 791-18 d,754,2082.47740,0.00529,0.00625
LP 791-18 d,755,2085.23000,0.00522,0.00619
LP 791-18 d,756,2087.98310,0.00520,0.00618
LP 791-18 d,757,2090.73750,0.00531,0.00629
LP 791-18 d,758,2093.49100,0.00530,0.00628
LP 791-18 d,759,2096.24640,0.00549,0.00647
LP 791-18 d,760,2098.99980,0.00548,0.00646
LP 791-18 d,761,2101.75350,0.00548,0.00646
LP 791-18 d,762,2104.50650,0.00545,0.00642
LP 791-18 d,763,2107.25900,0.00539,0.00636
LP 791-18 d,764,2110.01140,0.00531,0.00629
LP 791-18 d,765,2112.76440,0.00528,0.00627
LP 791-18 d,766,2115.51810,0.00532,0.00631
LP 791-18 d,767,2118.27150,0.00531,0.00630
LP 791-18 d,768,2121.02690,0.00551,0.00651
LP 791-18 d,769,2123.78030,0.00550,0.00649
LP 791-18 d,770,2126.53480,0.00557,0.00656
LP 791-18 d,771,2129.28790,0.00555,0.00654
LP 791-18 d,772,2132.04050,0.00548,0.00646
LP 791-18 d,773,2134.79310,0.00542,0.00640
LP 791-18 d,774,2137.54580,0.00538,0.00637
LP 791-18 d,775,2140.29890,0.00535,0.00635
LP 791-18 d,776,2143.05210,0.00534,0.00635
LP 791-18 d,777,2145.80720,0.00551,0.00652
LP 791-18 d,778,2148.56070,0.00550,0.00651
LP 791-18 d,779,2151.31570,0.00564,0.00665
LP 791-18 d,780,2154.06900,0.00563,0.00663
LP 791-18 d,781,2156.82210,0.00558,0.00657
LP 791-18 d,782,2159.57480,0.00553,0.00653
LP 791-18 d,783,2162.32730,0.00548,0.00648
LP 791-18 d,784,2165.08000,0.00542,0.00642
LP 791-18 d,785,2167.83310,0.00540,0.00641
LP 791-18 d,786,2170.58750,0.00551,0.00653
LP 791-18 d,787,2173.34100,0.00550,0.00652
LP 791-18 d,788,2176.09640,0.00568,0.00671
LP 791-18 d,789,2178.84980,0.00568,0.00669
LP 791-18 d,790,2181.60350,0.00568,0.00668
LP 791-18 d,791,2184.35640,0.00565,0.00665
LP 791-18 d,792,2187.10890,0.00558,0.00658
LP 791-18 d,793,2189.86140,0.00550,0.00652
LP 791-18 d,794,2192.61430,0.00548,0.00650
LP 791-18 d,795,2195.36810,0.00552,0.00654
LP 791-18 d,796,2198.12150,0.00551,0.00654
LP 791-18 d,797,2200.87690,0.00571,0.00674
LP 791-18 d,798,2203.63040,0.00570,0.00673
LP 791-18 d,799,2206.38470,0.00576,0.00679
LP 791-18 d,800,2209.13780,0.00574,0.00677
LP 791-18 d,801,2211.89050,0.00568,0.00669
LP 791-18 d,802,2214.64300,0.00561,0.00663
LP 791-18 d,803,2217.39570,0.00557,0.00660
LP 791-18 d,804,2220.14880,0.00555,0.00659
LP 791-18 d,805,2222.90210,0.00554,0.00658
LP 791-18 d,806,2225.65720,0.00571,0.00676
LP 791-18 d,807,2228.41070,0.00570,0.00674
LP 791-18 d,808,2231.16570,0.00584,0.00688
LP 791-18 d,809,2233.91900,0.00582,0.00686
LP 791-18 d,810,2236.67200,0.00577,0.00680
LP 791-18 d,811,2239.42470,0.00572,0.00675
LP 791-18 d,812,2242.17730,0.00567,0.00670
LP 791-18 d,813,2244.92990,0.00561,0.00665
LP 791-18 d,814,2247.68310,0.00559,0.00665
LP 791-18 d,815,2250.43760,0.00571,0.00676
LP 791-18 d,816,2253.19110,0.00570,0.00675
LP 791-18 d,817,2255.94640,0.00588,0.00694
LP 791-18 d,818,2258.69980,0.00587,0.00693
LP 791-18 d,819,2261.45350,0.00587,0.00691
LP 791-18 d,820,2264.20640,0.00584,0.00688
LP 791-18 d,821,2266.95880,0.00577,0.00681
LP 791-18 d,822,2269.71130,0.00570,0.00675
LP 791-18 d,823,2272.46430,0.00567,0.00673
LP 791-18 d,824,2275.21810,0.00572,0.00678
LP 791-18 d,825,2277.97150,0.00570,0.00677
LP 791-18 d,826,2280.72690,0.00591,0.00698
LP 791-18 d,827,2283.48040,0.00590,0.00696
LP 791-18 d,828,2286.23470,0.00596,0.00702
LP 791-18 d,829,2288.98780,0.00594,0.00699
LP 791-18 d,830,2291.74040,0.00587,0.00692
LP 791-18 d,831,2294.49290,0.00580,0.00686
LP 791-18 d,832,2297.24570,0.00576,0.00683
LP 791-18 d,833,2299.99880,0.00575,0.00682
LP 791-18 d,834,2302.75210,0.00573,0.00681
LP 791-18 d,835,2305.50720,0.00591,0.00699
LP 791-18 d,836,2308.26080,0.00590,0.00698
LP 791-18 d,837,2311.01570,0.00603,0.00711
LP 791-18 d,838,2313.76900,0.00602,0.00709
LP 791-18 d,839,2316.52190,0.00597,0.00703
LP 791-18 d,840,2319.27460,0.00592,0.00698
LP 791-18 d,841,2322.02720,0.00586,0.00693
LP 791-18 d,842,2324.77990,0.00581,0.00688
LP 791-18 d,843,2327.53310,0.00579,0.00688
LP 791-18 d,844,2330.28760,0.00591,0.00700
LP 791-18 d,845,2333.04110,0.00590,0.00699
LP 791-18 d,846,2335.79640,0.00608,0.00718
LP 791-18 d,847,2338.54980,0.00607,0.00716
LP 791-18 d,848,2341.30340,0.00606,0.00714
LP 791-18 d,849,2344.05630,0.00603,0.00711
LP 791-18 d,850,2346.80880,0.00596,0.00704
LP 791-18 d,851,2349.56130,0.00589,0.00698
LP 791-18 d,852,2352.31420,0.00586,0.00696
LP 791-18 d,853,2355.06810,0.00591,0.00701
LP 791-18 d,854,2357.82150,0.00590,0.00701
LP 791-18 d,855,2360.57690,0.00610,0.00721
LP 791-18 d,856,2363.33040,0.00610,0.00720
LP 791-18 d,857,2366.08470,0.00615,0.00725
LP 791-18 d,858,2368.83780,0.00613,0.00722
LP 791-18 d,859,2371.59030,0.00606,0.00715
LP 791-18 d,860,2374.34290,0.00599,0.00709
LP 791-18 d,861,2377.09560,0.00596,0.00706
LP 791-18 d,862,2379.84880,0.00594,0.00705
LP 791-18 d,863,2382.60210,0.00593,0.00705
LP 791-18 d,864,2385.35730,0.00611,0.00723
LP 791-18 d,865,2388.11080,0.00610,0.00722
LP 791-18 d,866,2390.86570,0.00623,0.00734
LP 791-18 d,867,2393.61900,0.00621,0.00732
LP 791-18 d,868,2396.37190,0.00616,0.00726
LP 791-18 d,869,2399.12460,0.00611,0.00721
LP 791-18 d,870,2401.87720,0.00606,0.00716
LP 791-18 d,871,2404.62990,0.00600,0.00712
LP 791-18 d,872,2407.38300,0.00598,0.00711
LP 791-18 d,873,2410.13760,0.00611,0.00724
LP 791-18 d,874,2412.89110,0.00610,0.00723
LP 791-18 d,875,2415.64640,0.00628,0.00741
LP 791-18 d,876,2418.39980,0.00627,0.00739
LP 791-18 d,877,2421.15340,0.00626,0.00737
LP 791-18 d,878,2423.90620,0.00622,0.00733
LP 791-18 d,879,2426.65870,0.00615,0.00727
LP 791-18 d,880,2429.41120,0.00608,0.00720
LP 791-18 d,881,2432.16420,0.00606,0.00719
LP 791-18 d,882,2434.91810,0.00611,0.00725
LP 791-18 d,883,2437.67150,0.00610,0.00724
LP 791-18 d,884,2440.42690,0.00630,0.00745
LP 791-18 d,885,2443.18040,0.00630,0.00743
LP 791-18 d,886,2445.93470,0.00635,0.00748
LP 791-18 d,887,2448.68770,0.00632,0.00745
LP 791-18 d,888,2451.44030,0.00625,0.00737
LP 791-18 d,889,2454.19280,0.00619,0.00731
LP 791-18 d,890,2456.94560,0.00615,0.00729
LP 791-18 d,891,2459.69880,0.00614,0.00729
LP 791-18 d,892,2462.45210,0.00613,0.00728
LP 791-18 d,893,2465.20730,0.00631,0.00747
LP 791-18 d,894,2467.96080,0.00630,0.00745
LP 791-18 d,895,2470.71570,0.00642,0.00758
LP 791-18 d,896,2473.46890,0.00641,0.00755
LP 791-18 d,897,2476.22180,0.00635,0.00748
LP 791-18 d,898,2478.97450,0.00630,0.00743
LP 791-18 d,899,2481.72710,0.00625,0.00739
LP 791-18 d,900,2484.47980,0.00620,0.00735
LP 791-18 d,901,2487.23300,0.00618,0.00734
LP 791-18 d,902,2489.98760,0.00631,0.00747
LP 791-18 d,903,2492.74110,0.00630,0.00746
LP 791-18 d,904,2495.49650,0.00648,0.00764
LP 791-18 d,905,2498.24980,0.00647,0.00763
LP 791-18 d,906,2501.00330,0.00645,0.00760
LP 791-18 d,907,2503.75620,0.00641,0.00756
LP 791-18 d,908,2506.50870,0.00635,0.00749
LP 791-18 d,909,2509.26120,0.00628,0.00743
LP 791-18 d,910,2512.01420,0.00625,0.00742
LP 791-18 d,911,2514.76810,0.00631,0.00749
LP 791-18 d,912,2517.52150,0.00630,0.00748
LP 791-18 d,913,2520.27700,0.00650,0.00769
LP 791-18 d,914,2523.03040,0.00650,0.00767
LP 791-18 d,915,2525.78460,0.00654,0.00771
LP 791-18 d,916,2528.53770,0.00652,0.00768
LP 791-18 d,917,2531.29020,0.00644,0.00760
LP 791-18 d,918,2534.04270,0.00638,0.00754
LP 791-18 d,919,2536.79550,0.00634,0.00751
LP 791-18 d,920,2539.54880,0.00634,0.00752
LP 791-18 d,921,2542.30210,0.00633,0.00752
LP 791-18 d,922,2545.05730,0.00651,0.00770
LP 791-18 d,923,2547.81080,0.00650,0.00769
LP 791-18 d,924,2550.56570,0.00662,0.00781
LP 791-18 d,925,2553.31890,0.00660,0.00778
LP 791-18 d,926,2556.07180,0.00654,0.00771
LP 791-18 d,927,2558.82440,0.00649,0.00766
LP 791-18 d,928,2561.57710,0.00644,0.00762
LP 791-18 d,929,2564.32980,0.00639,0.00758
LP 791-18 d,930,2567.08300,0.00638,0.00757
LP 791-18 d,931,2569.83770,0.00651,0.00771
LP 791-18 d,932,2572.59120,0.00650,0.00770
LP 791-18 d,933,2575.34650,0.00667,0.00788
LP 791-18 d,934,2578.09980,0.00666,0.00786
LP 791-18 d,935,2580.85330,0.00664,0.00783
LP 791-18 d,936,2583.60610,0.00660,0.00779
LP 791-18 d,937,2586.35860,0.00654,0.00772
LP 791-18 d,938,2589.11110,0.00647,0.00766
LP 791-18 d,939,2591.86410,0.00645,0.00765
LP 791-18 d,940,2594.61810,0.00651,0.00772
LP 791-18 d,941,2597.37160,0.00650,0.00772
LP 791-18 d,942,2600.12700,0.00670,0.00792
LP 791-18 d,943,2602.88050,0.00669,0.00790
LP 791-18 d,944,2605.63460,0.00674,0.00794
LP 791-18 d,945,2608.38760,0.00671,0.00791
LP 791-18 d,946,2611.14020,0.00664,0.00783
LP 791-18 d,947,2613.89270,0.00657,0.00777
LP 791-18 d,948,2616.64550,0.00654,0.00774
LP 791-18 d,949,2619.39880,0.00654,0.00775
LP 791-18 d,950,2622.15210,0.00653,0.00775
LP 791-18 d,951,2624.90730,0.00671,0.00794
LP 791-18 d,952,2627.66090,0.00670,0.00793
LP 791-18 d,953,2630.41570,0.00682,0.00804
LP 791-18 d,954,2633.16890,0.00680,0.00801
LP 791-18 d,955,2635.92170,0.00674,0.00794
LP 791-18 d,956,2638.67440,0.00668,0.00789
LP 791-18 d,957,2641.42700,0.00663,0.00784
LP 791-18 d,958,2644.17980,0.00659,0.00781
LP 791-18 d,959,2646.93300,0.00657,0.00780
LP 791-18 d,960,2649.68770,0.00671,0.00794
LP 791-18 d,961,2652.44120,0.00670,0.00794
LP 791-18 d,962,2655.19650,0.00687,0.00811
LP 791-18 d,963,2657.94980,0.00686,0.00809
LP 791-18 d,964,2660.70320,0.00683,0.00805
LP 791-18 d,965,2663.45610,0.00680,0.00801
LP 791-18 d,966,2666.20860,0.00673,0.00795
LP 791-18 d,967,2668.96110,0.00666,0.00789
LP 791-18 d,968,2671.71410,0.00664,0.00788
LP 791-18 d,969,2674.46810,0.00671,0.00796
LP 791-18 d,970,2677.22160,0.00670,0.00795
LP 791-18 d,971,2679.97700,0.00690,0.00816
LP 791-18 d,972,2682.73050,0.00689,0.00814
LP 791-18 d,973,2685.48460,0.00693,0.00817
LP 791-18 d,974,2688.23760,0.00690,0.00814
LP 791-18 d,975,2690.99010,0.00683,0.00806
LP 791-18 d,976,2693.74260,0.00676,0.00799
LP 791-18 d,977,2696.49540,0.00673,0.00797
LP 791-18 d,978,2699.24880,0.00673,0.00798
LP 791-18 d,979,2702.00210,0.00672,0.00798
LP 791-18 d,980,2704.75740,0.00691,0.00818
LP 791-18 d,981,2707.51090,0.00690,0.00816
LP 791-18 d,982,2710.26570,0.00701,0.00827
LP 791-18 d,983,2713.01890,0.00699,0.00824
LP 791-18 d,984,2715.77170,0.00693,0.00817
LP 791-18 d,985,2718.52430,0.00687,0.00811
LP 791-18 d,986,2721.27690,0.00683,0.00807
LP 791-18 d,987,2724.02980,0.00678,0.00804
LP 791-18 d,988,2726.78300,0.00677,0.00804
LP 791-18 d,989,2729.53770,0.00691,0.00818
LP 791-18 d,990,2732.29120,0.00690,0.00817
LP 791-18 d,991,2735.04650,0.00707,0.00834
LP 791-18 d,992,2737.79980,0.00706,0.00832
LP 791-18 d,993,2740.55320,0.00703,0.00828
LP 791-18 d,994,2743.30600,0.00699,0.00824
LP 791-18 d,995,2746.05850,0.00692,0.00818
LP 791-18 d,996,2748.81100,0.00686,0.00812
LP 791-18 d,997,2751.56410,0.00684,0.00811
LP 791-18 d,998,2754.31810,0.00691,0.00819
LP 791-18 d,999,2757.07160,0.00690,0.00819
LP 791-18 d,1000,2759.82700,0.00710,0.00839
LP 791-18 d,1001,2762.58050,0.00709,0.00837
LP 791-18 d,1002,2765.33450,0.00712,0.00840
LP 791-18 d,1003,2768.08750,0.00710,0.00836
LP 791-18 d,1004,2770.84010,0.00702,0.00828
LP 791-18 d,1005,2773.59260,0.00695,0.00822
LP 791-18 d,1006,2776.34540,0.00692,0.00820
LP 791-18 d,1007,2779.09880,0.00693,0.00822
LP 791-18 d,1008,2781.85210,0.00692,0.00822
LP 791-18 d,1009,2784.60740,0.00711,0.00841
LP 791-18 d,1010,2787.36090,0.00710,0.00840
LP 791-18 d,1011,2790.11560,0.00721,0.00850
LP 791-18 d,1012,2792.86880,0.00719,0.00847
LP 791-18 d,1013,2795.62160,0.00712,0.00839
LP 791-18 d,1014,2798.37420,0.00706,0.00834
LP 791-18 d,1015,2801.12690,0.00702,0.00830
LP 791-18 d,1016,2803.87970,0.00698,0.00827
LP 791-18 d,1017,2806.63290,0.00697,0.00827
LP 791-18 d,1018,2809.38770,0.00711,0.00842
LP 791-18 d,1019,2812.14120,0.00710,0.00841
LP 791-18 d,1020,2814.89650,0.00727,0.00858
LP 791-18 d,1021,2817.64980,0.00725,0.00855
LP 791-18 d,1022,2820.40310,0.00722,0.00851
LP 791-18 d,1023,2823.15590,0.00718,0.00847
LP 791-18 d,1024,2825.90840,0.00712,0.00840
LP 791-18 d,1025,2828.66100,0.00705,0.00835
LP 791-18 d,1026,2831.41400,0.00703,0.00834
LP 791-18 d,1027,2834.16810,0.00711,0.00843
LP 791-18 d,1028,2836.92160,0.00710,0.00842
LP 791-18 d,1029,2839.67700,0.00730,0.00863
LP 791-18 d,1030,2842.43050,0.00729,0.00861
LP 791-18 d,1031,2845.18450,0.00732,0.00862
LP 791-18 d,1032,2847.93750,0.00729,0.00859
LP 791-18 d,1033,2850.69000,0.00721,0.00851
LP 791-18 d,1034,2853.44250,0.00715,0.00845
LP 791-18 d,1035,2856.19530,0.00712,0.00843
LP 791-18 d,1036,2858.94880,0.00713,0.00845
LP 791-18 d,1037,2861.70210,0.00712,0.00845
LP 791-18 d,1038,2864.45740,0.00731,0.00865
LP 791-18 d,1039,2867.21090,0.00730,0.00863
LP 791-18 d,1040,2869.96560,0.00740,0.00873
LP 791-18 d,1041,2872.71880,0.00738,0.00870
LP 791-18 d,1042,2875.47160,0.00731,0.00862
LP 791-18 d,1043,2878.22420,0.00726,0.00857
LP 791-18 d,1044,2880.97680,0.00721,0.00853
LP 791-18 d,1045,2883.72970,0.00717,0.00850
LP 791-18 d,1046,2886.48290,0.00716,0.00850
LP 791-18 d,1047,2889.23780,0.00731,0.00865
LP 791-18 d,1048,2891.99130,0.00730,0.00864
LP 791-18 d,1049,2894.74650,0.00747,0.00881
LP 791-18 d,1050,2897.49980,0.00745,0.00878
LP 791-18 d,1051,2900.25310,0.00741,0.00874
LP 791-18 d,1052,2903.00590,0.00737,0.00869
LP 791-18 d,1053,2905.75840,0.00731,0.00863
LP 791-18 d,1054,2908.51090,0.00724,0.00858
LP 791-18 d,1055,2911.26400,0.00723,0.00857
LP 791-18 d,1056,2914.01820,0.00731,0.00866
LP 791-18 d,1057,2916.77160,0.00731,0.00866
LP 791-18 d,1058,2919.52710,0.00750,0.00886
LP 791-18 d,1059,2922.28050,0.00749,0.00884
LP 791-18 d,1060,2925.03450,0.00751,0.00885
LP 791-18 d,1061,2927.78740,0.00748,0.00882
LP 791-18 d,1062,2930.53990,0.00741,0.00874
LP 791-18 d,1063,2933.29240,0.00734,0.00867
LP 791-18 d,1064,2936.04530,0.00731,0.00866
LP 791-18 d,1065,2938.79880,0.00733,0.00868
LP 791-18 d,1066,2941.55220,0.00732,0.00868
LP 791-18 d,1067,2944.30750,0.00752,0.00888
LP 791-18 d,1068,2947.06100,0.00751,0.00887
LP 791-18 d,1069,2949.81560,0.00760,0.00896
LP 791-18 d,1070,2952.56880,0.00758,0.00893
LP 791-18 d,1071,2955.32150,0.00751,0.00885
LP 791-18 d,1072,2958.07410,0.00745,0.00879
LP 791-18 d,1073,2960.82680,0.00740,0.00875
LP 791-18 d,1074,2963.57970,0.00737,0.00873
LP 791-18 d,1075,2966.33290,0.00736,0.00873
LP 791-18 d,1076,2969.08780,0.00751,0.00889
LP 791-18 d,1077,2971.84130,0.00751,0.00888
LP 791-18 d,1078,2974.59650,0.00766,0.00904
LP 791-18 d,1079,2977.34980,0.00765,0.00902
LP 791-18 d,1080,2980.10300,0.00761,0.00896
LP 791-18 d,1081,2982.85580,0.00756,0.00892
LP 791-18 d,1082,2985.60830,0.00750,0.00886
LP 791-18 d,1083,2988.36090,0.00744,0.00880
LP 791-18 d,1084,2991.11400,0.00742,0.00880
LP 791-18 d,1085,2993.86820,0.00751,0.00890
LP 791-18 d,1086,2996.62170,0.00751,0.00889
LP 791-18 d,1087,2999.37710,0.00770,0.00909
LP 791-18 d,1088,3002.13050,0.00769,0.00907
LP 791-18 d,1089,3004.88440,0.00771,0.00908
LP 791-18 d,1090,3007.63740,0.00767,0.00904
LP 791-18 d,1091,3010.38990,0.00760,0.00896
LP 791-18 d,1092,3013.14240,0.00753,0.00890
LP 791-18 d,1093,3015.89520,0.00750,0.00888
LP 791-18 d,1094,3018.64880,0.00753,0.00892
LP 791-18 d,1095,3021.40220,0.00752,0.00892
LP 791-18 d,1096,3024.15750,0.00772,0.00912
LP 791-18 d,1097,3026.91100,0.00771,0.00910
LP 791-18 d,1098,3029.66560,0.00779,0.00919
LP 791-18 d,1099,3032.41870,0.00777,0.00916
LP 791-18 d,1100,3035.17140,0.00770,0.00907
LP 791-18 d,1101,3037.92400,0.00764,0.00902
LP 791-18 d,1102,3040.67670,0.00760,0.00898
LP 791-18 d,1103,3043.42970,0.00757,0.00896
LP 791-18 d,1104,3046.18290,0.00756,0.00896
LP 791-18 d,1105,3048.93780,0.00772,0.00912
LP 791-18 d,1106,3051.69130,0.00771,0.00911
LP 791-18 d,1107,3054.44650,0.00786,0.00927
LP 791-18 d,1108,3057.19980,0.00784,0.00925
LP 791-18 d,1109,3059.95300,0.00780,0.00919
LP 791-18 d,1110,3062.70570,0.00775,0.00914
LP 791-18 d,1111,3065.45830,0.00769,0.00908
LP 791-18 d,1112,3068.21080,0.00763,0.00903
LP 791-18 d,1113,3070.96390,0.00762,0.00903
LP 791-18 d,1114,3073.71820,0.00771,0.00913
LP 791-18 d,1115,3076.47170,0.00771,0.00913
LP 791-18 d,1116,3079.22710,0.00790,0.00933
LP 791-18 d,1117,3081.98050,0.00789,0.00930
LP 791-18 d,1118,3084.73440,0.00790,0.00931
LP 791-18 d,1119,3087.48730,0.00787,0.00927
LP 791-18 d,1120,3090.23980,0.00779,0.00919
LP 791-18 d,1121,3092.99230,0.00772,0.00913
LP 791-18 d,1122,3095.74520,0.00770,0.00911
LP 791-18 d,1123,3098.49880,0.00773,0.00915
LP 791-18 d,1124,3101.25220,0.00772,0.00915
LP 791-18 d,1125,3104.00750,0.00792,0.00935
LP 791-18 d,1126,3106.76100,0.00791,0.00934
LP 791-18 d,1127,3109.51560,0.00799,0.00942
LP 791-18 d,1128,3112.26870,0.00796,0.00938
LP 791-18 d,1129,3115.02140,0.00789,0.00930
LP 791-18 d,1130,3117.77400,0.00783,0.00924
LP 791-18 d,1131,3120.52670,0.00779,0.00921
LP 791-18 d,1132,3123.27960,0.00776,0.00919
LP 791-18 d,1133,3126.03290,0.00776,0.00919
LP 791-18 d,1134,3128.78780,0.00792,0.00936
LP 791-18 d,1135,3131.54140,0.00791,0.00935
LP 791-18 d,1136,3134.29650,0.00806,0.00950
LP 791-18 d,1137,3137.04980,0.00804,0.00947
LP 791-18 d,1138,3139.80290,0.00799,0.00942
LP 791-18 d,1139,3142.55570,0.00795,0.00937
LP 791-18 d,1140,3145.30820,0.00789,0.00931
LP 791-18 d,1141,3148.06080,0.00783,0.00926
LP 791-18 d,1142,3150.81390,0.00781,0.00926
LP 791-18 d,1143,3153.56820,0.00791,0.00936
LP 791-18 d,1144,3156.32170,0.00791,0.00936
LP 791-18 d,1145,3159.07710,0.00810,0.00956
LP 791-18 d,1146,3161.83050,0.00809,0.00954
LP 791-18 d,1147,3164.58430,0.00809,0.00953
LP 791-18 d,1148,3167.33730,0.00806,0.00949
LP 791-18 d,1149,3170.08980,0.00799,0.00942
LP 791-18 d,1150,3172.84230,0.00792,0.00935
LP 791-18 d,1151,3175.59520,0.00789,0.00934
LP 791-18 d,1152,3178.34880,0.00793,0.00938
LP 791-18 d,1153,3181.10220,0.00792,0.00938
LP 791-18 d,1154,3183.85750,0.00812,0.00959
LP 791-18 d,1155,3186.61100,0.00811,0.00957
LP 791-18 d,1156,3189.36550,0.00818,0.00964
LP 791-18 d,1157,3192.11870,0.00816,0.00961
LP 791-18 d,1158,3194.87130,0.00808,0.00952
LP 791-18 d,1159,3197.62390,0.00802,0.00947
LP 791-18 d,1160,3200.37660,0.00798,0.00943
LP 791-18 d,1161,3203.12960,0.00796,0.00942
LP 791-18 d,1162,3205.88290,0.00795,0.00943
LP 791-18 d,1163,3208.63790,0.00812,0.00959
LP 791-18 d,1164,3211.39140,0.00811,0.00958
LP 791-18 d,1165,3214.14650,0.00826,0.00973
LP 791-18 d,1166,3216.89980,0.00824,0.00970
LP 791-18 d,1167,3219.65290,0.00818,0.00964
LP 791-18 d,1168,3222.40560,0.00814,0.00959
LP 791-18 d,1169,3225.15820,0.00808,0.00953
LP 791-18 d,1170,3227.91080,0.00802,0.00949
LP 791-18 d,1171,3230.66390,0.00801,0.00949
LP 791-18 d,1172,3233.41820,0.00811,0.00960
LP 791-18 d,1173,3236.17170,0.00811,0.00960
LP 791-18 d,1174,3238.92710,0.00830,0.00979
LP 791-18 d,1175,3241.68050,0.00829,0.00977
LP 791-18 d,1176,3244.43430,0.00829,0.00976
LP 791-18 d,1177,3247.18720,0.00825,0.00972
LP 791-18 d,1178,3249.93970,0.00818,0.00964
LP 791-18 d,1179,3252.69220,0.00811,0.00958
LP 791-18 d,1180,3255.44510,0.00809,0.00957
LP 791-18 d,1181,3258.19880,0.00812,0.00961
LP 791-18 d,1182,3260.95220,0.00812,0.00962
LP 791-18 d,1183,3263.70760,0.00832,0.00982
LP 791-18 d,1184,3266.46100,0.00831,0.00980
LP 791-18 d,1185,3269.21550,0.00838,0.00987
LP 791-18 d,1186,3271.96860,0.00835,0.00984
LP 791-18 d,1187,3274.72130,0.00828,0.00975
LP 791-18 d,1188,3277.47380,0.00821,0.00969
LP 791-18 d,1189,3280.22660,0.00818,0.00966
LP 791-18 d,1190,3282.97960,0.00816,0.00965
LP 791-18 d,1191,3285.73290,0.00815,0.00966
LP 791-18 d,1192,3288.48790,0.00832,0.00983
LP 791-18 d,1193,3291.24140,0.00831,0.00982
LP 791-18 d,1194,3293.99650,0.00845,0.00996
LP 791-18 d,1195,3296.74970,0.00843,0.00993
LP 791-18 d,1196,3299.50280,0.00838,0.00987
LP 791-18 d,1197,3302.25550,0.00833,0.00981
LP 791-18 d,1198,3305.00810,0.00827,0.00976
LP 791-18 d,1199,3307.76070,0.00822,0.00972
LP 791-18 d,1200,3310.51380,0.00821,0.00972
LP 791-18 d,1201,3313.26820,0.00832,0.00983
LP 791-18 d,1202,3316.02170,0.00831,0.00983
LP 791-18 d,1203,3318.77710,0.00850,0.01002
LP 791-18 d,1204,3321.53050,0.00848,0.01000
LP 791-18 d,1205,3324.28420,0.00848,0.00999
LP 791-18 d,1206,3327.03720,0.00844,0.00994
LP 791-18 d,1207,3329.78970,0.00837,0.00987
LP 791-18 d,1208,3332.54210,0.00830,0.00981
LP 791-18 d,1209,3335.29510,0.00828,0.00979
LP 791-18 d,1210,3338.04880,0.00832,0.00985
LP 791-18 d,1211,3340.80220,0.00832,0.00985
LP 791-18 d,1212,3343.55760,0.00852,0.01005
LP 791-18 d,1213,3346.31110,0.00851,0.01004
LP 791-18 d,1214,3349.06550,0.00857,0.01010
LP 791-18 d,1215,3351.81860,0.00855,0.01006
LP 791-18 d,1216,3354.57120,0.00847,0.00998
LP 791-18 d,1217,3357.32380,0.00841,0.00991
LP 791-18 d,1218,3360.07650,0.00837,0.00988
LP 791-18 d,1219,3362.82960,0.00835,0.00988
LP 791-18 d,1220,3365.58290,0.00835,0.00989
LP 791-18 d,1221,3368.33790,0.00852,0.01006
LP 791-18 d,1222,3371.09140,0.00851,0.01005
LP 791-18 d,1223,3373.84650,0.00865,0.01019
LP 791-18 d,1224,3376.59970,0.00863,0.01016
LP 791-18 d,1225,3379.35280,0.00857,0.01009
LP 791-18 d,1226,3382.10550,0.00852,0.01004
LP 791-18 d,1227,3384.85800,0.00847,0.00998
LP 791-18 d,1228,3387.61070,0.00841,0.00994
LP 791-18 d,1229,3390.36380,0.00840,0.00995
LP 791-18 d,1230,3393.11830,0.00852,0.01007
LP 791-18 d,1231,3395.87180,0.00851,0.01006
LP 791-18 d,1232,3398.62710,0.00870,0.01025
LP 791-18 d,1233,3401.38050,0.00868,0.01023
LP 791-18 d,1234,3404.13420,0.00867,0.01021
LP 791-18 d,1235,3406.88710,0.00863,0.01017
LP 791-18 d,1236,3409.63960,0.00856,0.01009
LP 791-18 d,1237,3412.39210,0.00850,0.01003
LP 791-18 d,1238,3415.14500,0.00848,0.01002
LP 791-18 d,1239,3417.89880,0.00852,0.01008
LP 791-18 d,1240,3420.65220,0.00852,0.01008
LP 791-18 d,1241,3423.40760,0.00872,0.01029
LP 791-18 d,1242,3426.16110,0.00871,0.01027
LP 791-18 d,1243,3428.91550,0.00877,0.01033
LP 791-18 d,1244,3431.66850,0.00874,0.01029
LP 791-18 d,1245,3434.42120,0.00866,0.01020
LP 791-18 d,1246,3437.17370,0.00860,0.01014
LP 791-18 d,1247,3439.92640,0.00856,0.01011
LP 791-18 d,1248,3442.67960,0.00855,0.01011
LP 791-18 d,1249,3445.43290,0.00855,0.01012
LP 791-18 d,1250,3448.18790,0.00872,0.01030
LP 791-18 d,1251,3450.94150,0.00871,0.01029
LP 791-18 d,1252,3453.69640,0.00884,0.01042
LP 791-18 d,1253,3456.44970,0.00882,0.01039
LP 791-18 d,1254,3459.20270,0.00876,0.01032
LP 791-18 d,1255,3461.95540,0.00871,0.01026
LP 791-18 d,1256,3464.70800,0.00866,0.01021
LP 791-18 d,1257,3467.46060,0.00861,0.01017
LP 791-18 d,1258,3470.21380,0.00860,0.01017
LP 791-18 d,1259,3472.96830,0.00872,0.01030
LP 791-18 d,1260,3475.72180,0.00871,0.01030
LP 791-18 d,1261,3478.47710,0.00890,0.01049
LP 791-18 d,1262,3481.23050,0.00888,0.01046
LP 791-18 d,1263,3483.98420,0.00887,0.01044
LP 791-18 d,1264,3486.73710,0.00883,0.01039
LP 791-18 d,1265,3489.48950,0.00876,0.01031
LP 791-18 d,1266,3492.24200,0.00869,0.01026
LP 791-18 d,1267,3494.99500,0.00867,0.01025
LP 791-18 d,1268,3497.74880,0.00872,0.01031
LP 791-18 d,1269,3500.50220,0.00872,0.01032
LP 791-18 d,1270,3503.25760,0.00892,0.01052
LP 791-18 d,1271,3506.01110,0.00891,0.01050
LP 791-18 d,1272,3508.76540,0.00896,0.01055
LP 791-18 d,1273,3511.51850,0.00893,0.01051
LP 791-18 d,1274,3514.27110,0.00885,0.01042
LP 791-18 d,1275,3517.02360,0.00879,0.01036
LP 791-18 d,1276,3519.77640,0.00876,0.01034
LP 791-18 d,1277,3522.52950,0.00875,0.01034
LP 791-18 d,1278,3525.28290,0.00874,0.01035
LP 791-18 d,1279,3528.03800,0.00892,0.01053
LP 791-18 d,1280,3530.79150,0.00891,0.01052
LP 791-18 d,1281,3533.54640,0.00904,0.01065
LP 791-18 d,1282,3536.29970,0.00902,0.01062
LP 791-18 d,1283,3539.05260,0.00895,0.01054
LP 791-18 d,1284,3541.80530,0.00890,0.01048
LP 791-18 d,1285,3544.55790,0.00885,0.01043
LP 791-18 d,1286,3547.31060,0.00880,0.01040
LP 791-18 d,1287,3550.06380,0.00879,0.01040
LP 791-18 d,1288,3552.81830,0.00892,0.01053
LP 791-18 d,1289,3555.57180,0.00891,0.01053
LP 791-18 d,1290,3558.32720,0.00909,0.01072
LP 791-18 d,1291,3561.08050,0.00908,0.01069
LP 791-18 d,1292,3563.83410,0.00906,0.01066
LP 791-18 d,1293,3566.58700,0.00902,0.01061
LP 791-18 d,1294,3569.33950,0.00895,0.01054
LP 791-18 d,1295,3572.09200,0.00888,0.01048
LP 791-18 d,1296,3574.84490,0.00886,0.01047
LP 791-18 d,1297,3577.59880,0.00892,0.01054
LP 791-18 d,1298,3580.35220,0.00892,0.01055
LP 791-18 d,1299,3583.10760,0.00912,0.01075
LP 791-18 d,1300,3585.86110,0.00911,0.01073
LP 791-18 d,1301,3588.61540,0.00916,0.01078
LP 791-18 d,1302,3591.36850,0.00913,0.01074
LP 791-18 d,1303,3594.12100,0.00905,0.01065
LP 791-18 d,1304,3596.87360,0.00898,0.01059
LP 791-18 d,1305,3599.62630,0.00895,0.01056
LP 791-18 d,1306,3602.37950,0.00895,0.01057
LP 791-18 d,1307,3605.13290,0.00894,0.01058
LP 791-18 d,1308,3607.88800,0.00912,0.01076
LP 791-18 d,1309,3610.64150,0.00911,0.01075
LP 791-18 d,1310,3613.39640,0.00924,0.01088
LP 791-18 d,1311,3616.14970,0.00921,0.01084
LP 791-18 d,1312,3618.90260,0.00915,0.01076
LP 791-18 d,1313,3621.65530,0.00909,0.01071
LP 791-18 d,1314,3624.40790,0.00904,0.01066
LP 791-18 d,1315,3627.16060,0.00900,0.01063
LP 791-18 d,1316,3629.91370,0.00899,0.01063
LP 791-18 d,1317,3632.66830,0.00912,0.01076
LP 791-18 d,1318,3635.42180,0.00911,0.01076
LP 791-18 d,1319,3638.17720,0.00929,0.01095
LP 791-18 d,1320,3640.93050,0.00927,0.01092
LP 791-18 d,1321,3643.68410,0.00925,0.01088
LP 791-18 d,1322,3646.43690,0.00921,0.01084
LP 791-18 d,1323,3649.18940,0.00914,0.01076
LP 791-18 d,1324,3651.94190,0.00907,0.01071
LP 791-18 d,1325,3654.69490,0.00906,0.01070
LP 791-18 d,1326,3657.44880,0.00912,0.01077
LP 791-18 d,1327,3660.20220,0.00912,0.01078
LP 791-18 d,1328,3662.95770,0.00932,0.01098
LP 791-18 d,1329,3665.71110,0.00931,0.01096
LP 791-18 d,1330,3668.46540,0.00935,0.01100
LP 791-18 d,1331,3671.21840,0.00932,0.01096
LP 791-18 d,1332,3673.97100,0.00924,0.01087
LP 791-18 d,1333,3676.72350,0.00917,0.01081
LP 791-18 d,1334,3679.47630,0.00914,0.01078
LP 791-18 d,1335,3682.22950,0.00914,0.01080
LP 791-18 d,1336,3684.98280,0.00914,0.01081
LP 791-18 d,1337,3687.73800,0.00932,0.01100
LP 791-18 d,1338,3690.49150,0.00931,0.01098
LP 791-18 d,1339,3693.24640,0.00943,0.01110
LP 791-18 d,1340,3695.99960,0.00941,0.01107
LP 791-18 d,1341,3698.75250,0.00934,0.01099
LP 791-18 d,1342,3701.50520,0.00928,0.01093
LP 791-18 d,1343,3704.25780,0.00923,0.01088
LP 791-18 d,1344,3707.01050,0.00919,0.01085
LP 791-18 d,1345,3709.76370,0.00919,0.01086
LP 791-18 d,1346,3712.51830,0.00932,0.01100
LP 791-18 d,1347,3715.27190,0.00931,0.01099
LP 791-18 d,1348,3718.02720,0.00949,0.01117
LP 791-18 d,1349,3720.78050,0.00947,0.01115
LP 791-18 d,1350,3723.53400,0.00944,0.01111
LP 791-18 d,1351,3726.28690,0.00940,0.01106
LP 791-18 d,1352,3729.03940,0.00933,0.01099
LP 791-18 d,1353,3731.79190,0.00927,0.01093
LP 791-18 d,1354,3734.54490,0.00925,0.01093
LP 791-18 d,1355,3737.29880,0.00932,0.01100
LP 791-18 d,1356,3740.05230,0.00932,0.01101
LP 791-18 d,1357,3742.80770,0.00952,0.01121
LP 791-18 d,1358,3745.56120,0.00950,0.01119
LP 791-18 d,1359,3748.31530,0.00954,0.01123
LP 791-18 d,1360,3751.06840,0.00951,0.01118
LP 791-18 d,1361,3753.82090,0.00943,0.01109
LP 791-18 d,1362,3756.57340,0.00936,0.01103
LP 791-18 d,1363,3759.32620,0.00933,0.01101
LP 791-18 d,1364,3762.07950,0.00934,0.01103
LP 791-18 d,1365,3764.83280,0.00934,0.01104
LP 791-18 d,1366,3767.58800,0.00952,0.01123
LP 791-18 d,1367,3770.34160,0.00951,0.01122
LP 791-18 d,1368,3773.09640,0.00963,0.01133
LP 791-18 d,1369,3775.84960,0.00960,0.01129
LP 791-18 d,1370,3778.60250,0.00953,0.01121
LP 791-18 d,1371,3781.35510,0.00948,0.01115
LP 791-18 d,1372,3784.10770,0.00943,0.01110
LP 791-18 d,1373,3786.86050,0.00939,0.01108
LP 791-18 d,1374,3789.61370,0.00938,0.01109
LP 791-18 d,1375,3792.36840,0.00952,0.01123
LP 791-18 d,1376,3795.12190,0.00951,0.01123
LP 791-18 d,1377,3797.87720,0.00969,0.01140
LP 791-18 d,1378,3800.63050,0.00967,0.01137
LP 791-18 d,1379,3803.38400,0.00964,0.01133
LP 791-18 d,1380,3806.13680,0.00959,0.01128
LP 791-18 d,1381,3808.88930,0.00952,0.01121
LP 791-18 d,1382,3811.64180,0.00946,0.01115
LP 791-18 d,1383,3814.39480,0.00945,0.01115
LP 791-18 d,1384,3817.14880,0.00952,0.01123
LP 791-18 d,1385,3819.90230,0.00952,0.01124
LP 791-18 d,1386,3822.65770,0.00972,0.01144
LP 791-18 d,1387,3825.41120,0.00970,0.01142
LP 791-18 d,1388,3828.16530,0.00974,0.01145
LP 791-18 d,1389,3830.91830,0.00970,0.01141
LP 791-18 d,1390,3833.67090,0.00962,0.01132
LP 791-18 d,1391,3836.42340,0.00956,0.01125
LP 791-18 d,1392,3839.17620,0.00953,0.01123
LP 791-18 d,1393,3841.92950,0.00954,0.01126
LP 791-18 d,1394,3844.68280,0.00954,0.01127
LP 791-18 d,1395,3847.43810,0.00972,0.01146
LP 791-18 d,1396,3850.19160,0.00971,0.01145
LP 791-18 d,1397,3852.94640,0.00982,0.01155
LP 791-18 d,1398,3855.69960,0.00980,0.01152
LP 791-18 d,1399,3858.45240,0.00972,0.01143
LP 791-18 d,1400,3861.20510,0.00967,0.01137
LP 791-18 d,1401,3863.95770,0.00962,0.01133
LP 791-18 d,1402,3866.71050,0.00958,0.01131
LP 791-18 d,1403,3869.46370,0.00958,0.01131
LP 791-18 d,1404,3872.21840,0.00972,0.01146
LP 791-18 d,1405,3874.97190,0.00971,0.01146
LP 791-18 d,1406,3877.72720,0.00988,0.01163
LP 791-18 d,1407,3880.48050,0.00986,0.01160
LP 791-18 d,1408,3883.23390,0.00983,0.01155
LP 791-18 d,1409,3885.98670,0.00978,0.01150
LP 791-18 d,1410,3888.73920,0.00972,0.01143
LP 791-18 d,1411,3891.49180,0.00965,0.01138
LP 791-18 d,1412,3894.24480,0.00964,0.01138
LP 791-18 d,1413,3896.99880,0.00972,0.01146
LP 791-18 d,1414,3899.75230,0.00972,0.01147
LP 791-18 d,1415,3902.50770,0.00992,0.01167
LP 791-18 d,1416,3905.26120,0.00990,0.01165
LP 791-18 d,1417,3908.01530,0.00993,0.01167
LP 791-18 d,1418,3910.76830,0.00990,0.01163
LP 791-18 d,1419,3913.52080,0.00981,0.01154
LP 791-18 d,1420,3916.27330,0.00975,0.01148
LP 791-18 d,1421,3919.02610,0.00972,0.01146
LP 791-18 d,1422,3921.77950,0.00974,0.01149
LP 791-18 d,1423,3924.53280,0.00974,0.01150
LP 791-18 d,1424,3927.28810,0.00992,0.01169
LP 791-18 d,1425,3930.04160,0.00991,0.01168
LP 791-18 d,1426,3932.79640,0.01002,0.01178
LP 791-18 d,1427,3935.54960,0.00999,0.01174
LP 791-18 d,1428,3938.30240,0.00992,0.01165
LP 791-18 d,1429,3941.05500,0.00986,0.01159
LP 791-18 d,1430,3943.80760,0.00981,0.01155
LP 791-18 d,1431,3946.56040,0.00978,0.01153
LP 791-18 d,1432,3949.31370,0.00978,0.01154
LP 791-18 d,1433,3952.06840,0.00992,0.01169
LP 791-18 d,1434,3954.82190,0.00991,0.01169
LP 791-18 d,1435,3957.57720,0.01008,0.01186
LP 791-18 c,0,6.50920,0.00006,0.00006
LP 791-18 c,1,11.49920,0.00008,0.00008
LP 791-18 c,2,16.48920,0.00011,0.00011
LP 791-18 c,3,21.47890,0.00007,0.00007
LP 791-18 c,4,26.46870,0.00005,0.00005
LP 791-18 c,5,31.45870,0.00007,0.00007
LP 791-18 c,6,36.44870,0.00009,0.00008
LP 791-18 c,7,41.43880,0.00012,0.00012
LP 791-18 c,8,46.42860,0.00010,0.00010
LP 791-18 c,9,51.41830,0.00007,0.00007
LP 791-18 c,10,56.40820,0.00008,0.00008
LP 791-18 c,11,61.39830,0.00009,0.00009
LP 791-18 c,12,66.38830,0.00012,0.00012
LP 791-18 c,13,71.37820,0.00013,0.00013
LP 791-18 c,14,76.36790,0.00009,0.00009
LP 791-18 c,15,81.35780,0.00008,0.00009
LP 791-18 c,16,86.34780,0.00010,0.00011
LP 791-18 c,17,91.33780,0.00012,0.00012
LP 791-18 c,18,96.32780,0.00015,0.00015
LP 791-18 c,19,101.31750,0.00011,0.00012
LP 791-18 c,20,106.30730,0.00009,0.00010
LP 791-18 c,21,111.29730,0.00011,0.00012
LP 791-18 c,22,116.28730,0.00013,0.00013
LP 791-18 c,23,121.27730,0.00016,0.00016
LP 791-18 c,24,126.26710,0.00014,0.00015
LP 791-18 c,25,131.25690,0.00011,0.00011
LP 791-18 c,26,136.24680,0.00012,0.00013
LP 791-18 c,27,141.23680,0.00013,0.00014
LP 791-18 c,28,146.22690,0.00016,0.00017
LP 791-18 c,29,151.21680,0.00017,0.00017
LP 791-18 c,30,156.20650,0.00013,0.00013
LP 791-18 c,31,161.19630,0.00012,0.00013
LP 791-18 c,32,166.18640,0.00014,0.00015
LP 791-18 c,33,171.17640,0.00016,0.00017
LP 791-18 c,34,176.16640,0.00019,0.00019
LP 791-18 c,35,181.15610,0.00015,0.00016
LP 791-18 c,36,186.14590,0.00013,0.00014
LP 791-18 c,37,191.13590,0.00015,0.00016
LP 791-18 c,38,196.12590,0.00017,0.00017
LP 791-18 c,39,201.11590,0.00020,0.00021
LP 791-18 c,40,206.10570,0.00018,0.00019
LP 791-18 c,41,211.09540,0.00014,0.00016
LP 791-18 c,42,216.08540,0.00016,0.00017
LP 791-18 c,43,221.07540,0.00017,0.00018
LP 791-18 c,44,226.06540,0.00020,0.00021
LP 791-18 c,45,231.05530,0.00020,0.00022
LP 791-18 c,46,236.04500,0.00016,0.00018
LP 791-18 c,47,241.03490,0.00016,0.00018
LP 791-18 c,48,246.02490,0.00018,0.00020
LP 791-18 c,49,251.01490,0.00020,0.00021
LP 791-18 c,50,256.00490,0.00022,0.00024
LP 791-18 c,51,260.99460,0.00019,0.00020
LP 791-18 c,52,265.98440,0.00017,0.00019
LP 791-18 c,53,270.97450,0.00019,0.00021
LP 791-18 c,54,275.96440,0.00021,0.00022
LP 791-18 c,55,280.95450,0.00024,0.00025
LP 791-18 c,56,285.94430,0.00022,0.00023
LP 791-18 c,57,290.93400,0.00018,0.00020
LP 791-18 c,58,295.92400,0.00020,0.00022
LP 791-18 c,59,300.91400,0.00021,0.00023
LP 791-18 c,60,305.90400,0.00024,0.00026
LP 791-18 c,61,310.89390,0.00024,0.00026
LP 791-18 c,62,315.88360,0.00020,0.00022
LP 791-18 c,63,320.87350,0.00020,0.00022
LP 791-18 c,64,325.86350,0.00022,0.00024
LP 791-18 c,65,330.85350,0.00024,0.00026
LP 791-18 c,66,335.84350,0.00026,0.00028
LP 791-18 c,67,340.83320,0.00023,0.00025
LP 791-18 c,68,345.82300,0.00021,0.00023
LP 791-18 c,69,350.81300,0.00023,0.00025
LP 791-18 c,70,355.80300,0.00024,0.00026
LP 791-18 c,71,360.79310,0.00028,0.00030
LP 791-18 c,72,365.78280,0.00026,0.00028
LP 791-18 c,73,370.77260,0.00022,0.00024
LP 791-18 c,74,375.76250,0.00024,0.00026
LP 791-18 c,75,380.75250,0.00025,0.00027
LP 791-18 c,76,385.74260,0.00028,0.00030
LP 791-18 c,77,390.73250,0.00028,0.00030
LP 791-18 c,78,395.72220,0.00024,0.00026
LP 791-18 c,79,400.71210,0.00024,0.00027
LP 791-18 c,80,405.70210,0.00026,0.00029
LP 791-18 c,81,410.69210,0.00028,0.00030
LP 791-18 c,82,415.68210,0.00030,0.00033
LP 791-18 c,83,420.67180,0.00027,0.00029
LP 791-18 c,84,425.66160,0.00025,0.00027
LP 791-18 c,85,430.65160,0.00027,0.00030
LP 791-18 c,86,435.64160,0.00028,0.00031
LP 791-18 c,87,440.63160,0.00031,0.00034
LP 791-18 c,88,445.62140,0.00029,0.00032
LP 791-18 c,89,450.61110,0.00026,0.00029
LP 791-18 c,90,455.60110,0.00028,0.00030
LP 791-18 c,91,460.59110,0.00029,0.00032
LP 791-18 c,92,465.58120,0.00032,0.00035
LP 791-18 c,93,470.57100,0.00032,0.00035
LP 791-18 c,94,475.56070,0.00028,0.00031
LP 791-18 c,95,480.55060,0.00028,0.00031
LP 791-18 c,96,485.54070,0.00030,0.00033
LP 791-18 c,97,490.53070,0.00032,0.00035
LP 791-18 c,98,495.52060,0.00034,0.00037
LP 791-18 c,99,500.51030,0.00030,0.00033
LP 791-18 c,100,505.50020,0.00029,0.00032
LP 791-18 c,101,510.49020,0.00031,0.00034
LP 791-18 c,102,515.48020,0.00032,0.00035
LP 791-18 c,103,520.47020,0.00035,0.00038
LP 791-18 c,104,525.46000,0.00033,0.00036
LP 791-18 c,105,530.44970,0.00030,0.00033
LP 791-18 c,106,535.43970,0.00032,0.00035
LP 791-18 c,107,540.42970,0.00033,0.00036
LP 791-18 c,108,545.41970,0.00036,0.00039
LP 791-18 c,109,550.40960,0.00036,0.00039
LP 791-18 c,110,555.39930,0.00032,0.00035
LP 791-18 c,111,560.38920,0.00032,0.00036
LP 791-18 c,112,565.37920,0.00034,0.00037
LP 791-18 c,113,570.36920,0.00036,0.00039
LP 791-18 c,114,575.35920,0.00038,0.00041
LP 791-18 c,115,580.34890,0.00034,0.00037
LP 791-18 c,116,585.33870,0.00033,0.00036
LP 791-18 c,117,590.32880,0.00035,0.00039
LP 791-18 c,118,595.31870,0.00036,0.00040
LP 791-18 c,119,600.30880,0.00039,0.00043
LP 791-18 c,120,605.29850,0.00037,0.00040
LP 791-18 c,121,610.28830,0.00034,0.00037
LP 791-18 c,122,615.27830,0.00036,0.00039
LP 791-18 c,123,620.26830,0.00037,0.00040
LP 791-18 c,124,625.25830,0.00040,0.00043
LP 791-18 c,125,630.24820,0.00040,0.00043
LP 791-18 c,126,635.23790,0.00036,0.00039
LP 791-18 c,127,640.22780,0.00036,0.00040
LP 791-18 c,128,645.21780,0.00038,0.00042
LP 791-18 c,129,650.20780,0.00040,0.00044
LP 791-18 c,130,655.19780,0.00042,0.00046
LP 791-18 c,131,660.18750,0.00038,0.00042
LP 791-18 c,132,665.17730,0.00037,0.00041
LP 791-18 c,133,670.16730,0.00039,0.00043
LP 791-18 c,134,675.15730,0.00040,0.00044
LP 791-18 c,135,680.14730,0.00043,0.00047
LP 791-18 c,136,685.13710,0.00041,0.00045
LP 791-18 c,137,690.12680,0.00038,0.00042
LP 791-18 c,138,695.11680,0.00040,0.00044
LP 791-18 c,139,700.10680,0.00041,0.00045
LP 791-18 c,140,705.09690,0.00044,0.00048
LP 791-18 c,141,710.08670,0.00043,0.00047
LP 791-18 c,142,715.07640,0.00039,0.00044
LP 791-18 c,143,720.06640,0.00040,0.00044
LP 791-18 c,144,725.05640,0.00042,0.00046
LP 791-18 c,145,730.04640,0.00044,0.00048
LP 791-18 c,146,735.03630,0.00046,0.00050
LP 791-18 c,147,740.02600,0.00042,0.00046
LP 791-18 c,148,745.01590,0.00041,0.00045
LP 791-18 c,149,750.00590,0.00043,0.00047
LP 791-18 c,150,754.99590,0.00044,0.00049
LP 791-18 c,151,759.98590,0.00047,0.00051
LP 791-18 c,152,764.97570,0.00044,0.00049
LP 791-18 c,153,769.96540,0.00042,0.00046
LP 791-18 c,154,774.95540,0.00044,0.00048
LP 791-18 c,155,779.94540,0.00045,0.00049
LP 791-18 c,156,784.93550,0.00048,0.00052
LP 791-18 c,157,789.92530,0.00047,0.00052
LP 791-18 c,158,794.91500,0.00043,0.00048
LP 791-18 c,159,799.90490,0.00044,0.00049
LP 791-18 c,160,804.89490,0.00046,0.00051
LP 791-18 c,161,809.88500,0.00048,0.00053
LP 791-18 c,162,814.87490,0.00049,0.00054
LP 791-18 c,163,819.86460,0.00045,0.00050
LP 791-18 c,164,824.85440,0.00044,0.00049
LP 791-18 c,165,829.84450,0.00047,0.00052
LP 791-18 c,166,834.83450,0.00048,0.00053
LP 791-18 c,167,839.82450,0.00051,0.00056
LP 791-18 c,168,844.81420,0.00048,0.00053
LP 791-18 c,169,849.80400,0.00045,0.00050
LP 791-18 c,170,854.79400,0.00047,0.00053
LP 791-18 c,171,859.78400,0.00049,0.00054
LP 791-18 c,172,864.77400,0.00052,0.00057
LP 791-18 c,173,869.76390,0.00051,0.00056
LP 791-18 c,174,874.75360,0.00047,0.00052
LP 791-18 c,175,879.74350,0.00048,0.00053
LP 791-18 c,176,884.73350,0.00050,0.00055
LP 791-18 c,177,889.72350,0.00052,0.00057
LP 791-18 c,178,894.71350,0.00053,0.00058
LP 791-18 c,179,899.70320,0.00049,0.00054
LP 791-18 c,180,904.69300,0.00048,0.00054
LP 791-18 c,181,909.68310,0.00051,0.00056
LP 791-18 c,182,914.67300,0.00052,0.00057
LP 791-18 c,183,919.66310,0.00055,0.00060
LP 791-18 c,184,924.65280,0.00052,0.00057
LP 791-18 c,185,929.64260,0.00049,0.00055
LP 791-18 c,186,934.63260,0.00051,0.00057
LP 791-18 c,187,939.62260,0.00053,0.00058
LP 791-18 c,188,944.61260,0.00056,0.00061
LP 791-18 c,189,949.60240,0.00055,0.00060
LP 791-18 c,190,954.59210,0.00051,0.00056
LP 791-18 c,191,959.58210,0.00052,0.00058
LP 791-18 c,192,964.57210,0.00054,0.00059
LP 791-18 c,193,969.56210,0.00056,0.00062
LP 791-18 c,194,974.55200,0.00057,0.00063
LP 791-18 c,195,979.54170,0.00053,0.00059
LP 791-18 c,196,984.53160,0.00052,0.00058
LP 791-18 c,197,989.52160,0.00055,0.00061
LP 791-18 c,198,994.51160,0.00056,0.00062
LP 791-18 c,199,999.50160,0.00059,0.00064
LP 791-18 c,200,1004.49140,0.00056,0.00062
LP 791-18 c,201,1009.48110,0.00053,0.00059
LP 791-18 c,202,1014.47110,0.00055,0.00062
LP 791-18 c,203,1019.46110,0.00057,0.00062
LP 791-18 c,204,1024.45120,0.00060,0.00065
LP 791-18 c,205,1029.44100,0.00058,0.00064
LP 791-18 c,206,1034.43070,0.00055,0.00061
LP 791-18 c,207,1039.42070,0.00056,0.00062
LP 791-18 c,208,1044.41070,0.00057,0.00064
LP 791-18 c,209,1049.40070,0.00060,0.00066
LP 791-18 c,210,1054.39060,0.00061,0.00067
LP 791-18 c,211,1059.38030,0.00057,0.00063
LP 791-18 c,212,1064.37020,0.00056,0.00063
LP 791-18 c,213,1069.36020,0.00059,0.00065
LP 791-18 c,214,1074.35020,0.00060,0.00066
LP 791-18 c,215,1079.34020,0.00063,0.00069
LP 791-18 c,216,1084.32990,0.00059,0.00066
LP 791-18 c,217,1089.31970,0.00057,0.00064
LP 791-18 c,218,1094.30970,0.00059,0.00066
LP 791-18 c,219,1099.29970,0.00060,0.00067
LP 791-18 c,220,1104.28970,0.00063,0.00070
LP 791-18 c,221,1109.27960,0.00062,0.00069
LP 791-18 c,222,1114.26930,0.00058,0.00065
LP 791-18 c,223,1119.25920,0.00060,0.00067
LP 791-18 c,224,1124.24920,0.00061,0.00068
LP 791-18 c,225,1129.23930,0.00064,0.00070
LP 791-18 c,226,1134.22920,0.00065,0.00071
LP 791-18 c,227,1139.21890,0.00061,0.00067
LP 791-18 c,228,1144.20870,0.00060,0.00067
LP 791-18 c,229,1149.19880,0.00062,0.00069
LP 791-18 c,230,1154.18880,0.00064,0.00071
LP 791-18 c,231,1159.17880,0.00066,0.00073
LP 791-18 c,232,1164.16850,0.00063,0.00070
LP 791-18 c,233,1169.15830,0.00061,0.00068
LP 791-18 c,234,1174.14830,0.00063,0.00070
LP 791-18 c,235,1179.13830,0.00064,0.00071
LP 791-18 c,236,1184.12830,0.00067,0.00074
LP 791-18 c,237,1189.11810,0.00066,0.00073
LP 791-18 c,238,1194.10780,0.00062,0.00069
LP 791-18 c,239,1199.09780,0.00064,0.00071
LP 791-18 c,240,1204.08780,0.00065,0.00072
LP 791-18 c,241,1209.07780,0.00068,0.00075
LP 791-18 c,242,1214.06780,0.00068,0.00076
LP 791-18 c,243,1219.05740,0.00064,0.00071
LP 791-18 c,244,1224.04730,0.00064,0.00071
LP 791-18 c,245,1229.03730,0.00066,0.00074
LP 791-18 c,246,1234.02730,0.00068,0.00075
LP 791-18 c,247,1239.01730,0.00070,0.00077
LP 791-18 c,248,1244.00710,0.00067,0.00074
LP 791-18 c,249,1248.99680,0.00065,0.00072
LP 791-18 c,250,1253.98690,0.00067,0.00075
LP 791-18 c,251,1258.97690,0.00068,0.00076
LP 791-18 c,252,1263.96690,0.00071,0.00079
LP 791-18 c,253,1268.95670,0.00070,0.00077
LP 791-18 c,254,1273.94640,0.00066,0.00074
LP 791-18 c,255,1278.93640,0.00068,0.00075
LP 791-18 c,256,1283.92640,0.00069,0.00077
LP 791-18 c,257,1288.91640,0.00072,0.00079
LP 791-18 c,258,1293.90630,0.00072,0.00080
LP 791-18 c,259,1298.89600,0.00068,0.00076
LP 791-18 c,260,1303.88590,0.00068,0.00076
LP 791-18 c,261,1308.87590,0.00070,0.00078
LP 791-18 c,262,1313.86590,0.00072,0.00080
LP 791-18 c,263,1318.85590,0.00074,0.00082
LP 791-18 c,264,1323.84560,0.00071,0.00078
LP 791-18 c,265,1328.83540,0.00069,0.00077
LP 791-18 c,266,1333.82540,0.00071,0.00079
LP 791-18 c,267,1338.81540,0.00072,0.00080
LP 791-18 c,268,1343.80550,0.00075,0.00083
LP 791-18 c,269,1348.79530,0.00073,0.00081
LP 791-18 c,270,1353.78500,0.00070,0.00078
LP 791-18 c,271,1358.77490,0.00071,0.00080
LP 791-18 c,272,1363.76500,0.00073,0.00081
LP 791-18 c,273,1368.75500,0.00076,0.00084
LP 791-18 c,274,1373.74490,0.00076,0.00084
LP 791-18 c,275,1378.73460,0.00072,0.00080
LP 791-18 c,276,1383.72450,0.00072,0.00080
LP 791-18 c,277,1388.71450,0.00074,0.00082
LP 791-18 c,278,1393.70450,0.00076,0.00084
LP 791-18 c,279,1398.69450,0.00078,0.00086
LP 791-18 c,280,1403.68420,0.00074,0.00083
LP 791-18 c,281,1408.67400,0.00073,0.00081
LP 791-18 c,282,1413.66400,0.00075,0.00084
LP 791-18 c,283,1418.65400,0.00076,0.00084
LP 791-18 c,284,1423.64400,0.00079,0.00087
LP 791-18 c,285,1428.63380,0.00077,0.00086
LP 791-18 c,286,1433.62360,0.00074,0.00082
LP 791-18 c,287,1438.61350,0.00075,0.00084
LP 791-18 c,288,1443.60350,0.00077,0.00085
LP 791-18 c,289,1448.59360,0.00080,0.00088
LP 791-18 c,290,1453.58350,0.00080,0.00088
LP 791-18 c,291,1458.57310,0.00076,0.00084
LP 791-18 c,292,1463.56300,0.00076,0.00085
LP 791-18 c,293,1468.55310,0.00078,0.00087
LP 791-18 c,294,1473.54310,0.00080,0.00088
LP 791-18 c,295,1478.53310,0.00082,0.00090
LP 791-18 c,296,1483.52280,0.00078,0.00087
LP 791-18 c,297,1488.51260,0.00076,0.00085
LP 791-18 c,298,1493.50260,0.00079,0.00088
LP 791-18 c,299,1498.49260,0.00080,0.00089
LP 791-18 c,300,1503.48260,0.00083,0.00092
LP 791-18 c,301,1508.47240,0.00081,0.00090
LP 791-18 c,302,1513.46210,0.00078,0.00086
LP 791-18 c,303,1518.45210,0.00079,0.00089
LP 791-18 c,304,1523.44210,0.00081,0.00090
LP 791-18 c,305,1528.43210,0.00083,0.00092
LP 791-18 c,306,1533.42200,0.00083,0.00093
LP 791-18 c,307,1538.41170,0.00079,0.00088
LP 791-18 c,308,1543.40160,0.00080,0.00089
LP 791-18 c,309,1548.39160,0.00082,0.00091
LP 791-18 c,310,1553.38160,0.00084,0.00093
LP 791-18 c,311,1558.37160,0.00085,0.00095
LP 791-18 c,312,1563.36130,0.00082,0.00091
LP 791-18 c,313,1568.35110,0.00080,0.00090
LP 791-18 c,314,1573.34120,0.00083,0.00092
LP 791-18 c,315,1578.33120,0.00084,0.00093
LP 791-18 c,316,1583.32120,0.00087,0.00096
LP 791-18 c,317,1588.31100,0.00085,0.00094
LP 791-18 c,318,1593.30070,0.00081,0.00091
LP 791-18 c,319,1598.29070,0.00083,0.00093
LP 791-18 c,320,1603.28070,0.00085,0.00094
LP 791-18 c,321,1608.27070,0.00087,0.00097
LP 791-18 c,322,1613.26060,0.00087,0.00097
LP 791-18 c,323,1618.25030,0.00083,0.00093
LP 791-18 c,324,1623.24020,0.00084,0.00093
LP 791-18 c,325,1628.23020,0.00086,0.00096
LP 791-18 c,326,1633.22020,0.00088,0.00097
LP 791-18 c,327,1638.21020,0.00089,0.00099
LP 791-18 c,328,1643.19990,0.00086,0.00095
LP 791-18 c,329,1648.18970,0.00084,0.00094
LP 791-18 c,330,1653.17970,0.00087,0.00097
LP 791-18 c,331,1658.16970,0.00088,0.00098
LP 791-18 c,332,1663.15980,0.00091,0.00100
LP 791-18 c,333,1668.14950,0.00088,0.00098
LP 791-18 c,334,1673.13930,0.00085,0.00095
LP 791-18 c,335,1678.12920,0.00087,0.00097
LP 791-18 c,336,1683.11920,0.00088,0.00099
LP 791-18 c,337,1688.10930,0.00091,0.00101
LP 791-18 c,338,1693.09920,0.00091,0.00101
LP 791-18 c,339,1698.08890,0.00087,0.00097
LP 791-18 c,340,1703.07880,0.00087,0.00098
LP 791-18 c,341,1708.06880,0.00090,0.00100
LP 791-18 c,342,1713.05880,0.00091,0.00102
LP 791-18 c,343,1718.04880,0.00093,0.00103
LP 791-18 c,344,1723.03850,0.00089,0.00099
LP 791-18 c,345,1728.02830,0.00088,0.00098
LP 791-18 c,346,1733.01830,0.00090,0.00101
LP 791-18 c,347,1738.00830,0.00092,0.00102
LP 791-18 c,348,1742.99830,0.00094,0.00105
LP 791-18 c,349,1747.98810,0.00092,0.00102
LP 791-18 c,350,1752.97780,0.00089,0.00099
LP 791-18 c,351,1757.96780,0.00091,0.00102
LP 791-18 c,352,1762.95780,0.00092,0.00103
LP 791-18 c,353,1767.94790,0.00095,0.00105
LP 791-18 c,354,1772.93770,0.00095,0.00105
LP 791-18 c,355,1777.92740,0.00091,0.00101
LP 791-18 c,356,1782.91730,0.00091,0.00102
LP 791-18 c,357,1787.90740,0.00093,0.00104
LP 791-18 c,358,1792.89740,0.00095,0.00106
LP 791-18 c,359,1797.88730,0.00097,0.00107
LP 791-18 c,360,1802.87700,0.00093,0.00104
LP 791-18 c,361,1807.86690,0.00092,0.00103
LP 791-18 c,362,1812.85690,0.00094,0.00105
LP 791-18 c,363,1817.84690,0.00096,0.00106
LP 791-18 c,364,1822.83690,0.00098,0.00109
LP 791-18 c,365,1827.82670,0.00096,0.00107
LP 791-18 c,366,1832.81640,0.00093,0.00104
LP 791-18 c,367,1837.80640,0.00095,0.00106
LP 791-18 c,368,1842.79640,0.00096,0.00107
LP 791-18 c,369,1847.78640,0.00099,0.00110
LP 791-18 c,370,1852.77630,0.00098,0.00109
LP 791-18 c,371,1857.76600,0.00094,0.00105
LP 791-18 c,372,1862.75590,0.00095,0.00107
LP 791-18 c,373,1867.74590,0.00097,0.00109
LP 791-18 c,374,1872.73590,0.00099,0.00110
LP 791-18 c,375,1877.72590,0.00101,0.00112
LP 791-18 c,376,1882.71560,0.00097,0.00108
LP 791-18 c,377,1887.70540,0.00096,0.00107
LP 791-18 c,378,1892.69550,0.00098,0.00110
LP 791-18 c,379,1897.68540,0.00099,0.00111
LP 791-18 c,380,1902.67550,0.00102,0.00113
LP 791-18 c,381,1907.66520,0.00100,0.00111
LP 791-18 c,382,1912.65500,0.00097,0.00108
LP 791-18 c,383,1917.64500,0.00099,0.00111
LP 791-18 c,384,1922.63500,0.00100,0.00112
LP 791-18 c,385,1927.62500,0.00103,0.00114
LP 791-18 c,386,1932.61490,0.00102,0.00114
LP 791-18 c,387,1937.60460,0.00098,0.00110
LP 791-18 c,388,1942.59450,0.00099,0.00111
LP 791-18 c,389,1947.58450,0.00101,0.00113
LP 791-18 c,390,1952.57450,0.00103,0.00115
LP 791-18 c,391,1957.56450,0.00104,0.00116
LP 791-18 c,392,1962.55420,0.00101,0.00112
LP 791-18 c,393,1967.54400,0.00100,0.00111
LP 791-18 c,394,1972.53400,0.00102,0.00114
LP 791-18 c,395,1977.52400,0.00103,0.00115
LP 791-18 c,396,1982.51400,0.00106,0.00118
LP 791-18 c,397,1987.50380,0.00103,0.00115
LP 791-18 c,398,1992.49350,0.00100,0.00112
LP 791-18 c,399,1997.48350,0.00103,0.00115
LP 791-18 c,400,2002.47350,0.00104,0.00116
LP 791-18 c,401,2007.46360,0.00107,0.00119
LP 791-18 c,402,2012.45340,0.00106,0.00118
LP 791-18 c,403,2017.44310,0.00102,0.00114
LP 791-18 c,404,2022.43310,0.00103,0.00115
LP 791-18 c,405,2027.42310,0.00105,0.00117
LP 791-18 c,406,2032.41310,0.00107,0.00119
LP 791-18 c,407,2037.40300,0.00108,0.00120
LP 791-18 c,408,2042.39270,0.00104,0.00116
LP 791-18 c,409,2047.38260,0.00103,0.00116
LP 791-18 c,410,2052.37260,0.00106,0.00118
LP 791-18 c,411,2057.36260,0.00107,0.00120
LP 791-18 c,412,2062.35260,0.00110,0.00122
LP 791-18 c,413,2067.34240,0.00107,0.00119
LP 791-18 c,414,2072.33210,0.00104,0.00117
LP 791-18 c,415,2077.32210,0.00107,0.00119
LP 791-18 c,416,2082.31210,0.00108,0.00120
LP 791-18 c,417,2087.30220,0.00111,0.00123
LP 791-18 c,418,2092.29200,0.00110,0.00122
LP 791-18 c,419,2097.28170,0.00106,0.00118
LP 791-18 c,420,2102.27160,0.00107,0.00120
LP 791-18 c,421,2107.26160,0.00109,0.00122
LP 791-18 c,422,2112.25170,0.00111,0.00123
LP 791-18 c,423,2117.24160,0.00112,0.00124
LP 791-18 c,424,2122.23130,0.00108,0.00121
LP 791-18 c,425,2127.22110,0.00107,0.00120
LP 791-18 c,426,2132.21120,0.00110,0.00123
LP 791-18 c,427,2137.20120,0.00111,0.00124
LP 791-18 c,428,2142.19120,0.00114,0.00126
LP 791-18 c,429,2147.18090,0.00111,0.00123
LP 791-18 c,430,2152.17070,0.00108,0.00121
LP 791-18 c,431,2157.16070,0.00110,0.00124
LP 791-18 c,432,2162.15070,0.00112,0.00125
LP 791-18 c,433,2167.14070,0.00114,0.00127
LP 791-18 c,434,2172.13060,0.00113,0.00126
LP 791-18 c,435,2177.12030,0.00110,0.00122
LP 791-18 c,436,2182.11020,0.00111,0.00124
LP 791-18 c,437,2187.10020,0.00113,0.00126
LP 791-18 c,438,2192.09020,0.00115,0.00128
LP 791-18 c,439,2197.08020,0.00116,0.00129
LP 791-18 c,440,2202.06990,0.00112,0.00125
LP 791-18 c,441,2207.05970,0.00111,0.00125
LP 791-18 c,442,2212.04980,0.00114,0.00127
LP 791-18 c,443,2217.03970,0.00115,0.00128
LP 791-18 c,444,2222.02980,0.00117,0.00131
LP 791-18 c,445,2227.01950,0.00114,0.00128
LP 791-18 c,446,2232.00930,0.00112,0.00125
LP 791-18 c,447,2236.99930,0.00114,0.00128
LP 791-18 c,448,2241.98930,0.00115,0.00129
LP 791-18 c,449,2246.97930,0.00118,0.00132
LP 791-18 c,450,2251.96910,0.00117,0.00130
LP 791-18 c,451,2256.95880,0.00113,0.00127
LP 791-18 c,452,2261.94880,0.00115,0.00129
LP 791-18 c,453,2266.93880,0.00116,0.00130
LP 791-18 c,454,2271.92880,0.00119,0.00132
LP 791-18 c,455,2276.91870,0.00119,0.00133
LP 791-18 c,456,2281.90840,0.00115,0.00129
LP 791-18 c,457,2286.89830,0.00115,0.00129
LP 791-18 c,458,2291.88830,0.00118,0.00132
LP 791-18 c,459,2296.87830,0.00119,0.00133
LP 791-18 c,460,2301.86830,0.00121,0.00135
LP 791-18 c,461,2306.85810,0.00118,0.00132
LP 791-18 c,462,2311.84780,0.00116,0.00130
LP 791-18 c,463,2316.83780,0.00118,0.00132
LP 791-18 c,464,2321.82780,0.00119,0.00133
LP 791-18 c,465,2326.81790,0.00122,0.00136
LP 791-18 c,466,2331.80770,0.00121,0.00135
LP 791-18 c,467,2336.79740,0.00117,0.00131
LP 791-18 c,468,2341.78730,0.00119,0.00133
LP 791-18 c,469,2346.77740,0.00120,0.00135
LP 791-18 c,470,2351.76740,0.00123,0.00137
LP 791-18 c,471,2356.75730,0.00123,0.00137
LP 791-18 c,472,2361.74700,0.00119,0.00133
LP 791-18 c,473,2366.73690,0.00119,0.00133
LP 791-18 c,474,2371.72690,0.00121,0.00136
LP 791-18 c,475,2376.71690,0.00123,0.00137
LP 791-18 c,476,2381.70690,0.00125,0.00139
LP 791-18 c,477,2386.69660,0.00122,0.00136
LP 791-18 c,478,2391.68640,0.00120,0.00134
LP 791-18 c,479,2396.67640,0.00122,0.00137
LP 791-18 c,480,2401.66640,0.00123,0.00138
LP 791-18 c,481,2406.65640,0.00126,0.00140
LP 791-18 c,482,2411.64630,0.00124,0.00139
LP 791-18 c,483,2416.63600,0.00121,0.00135
LP 791-18 c,484,2421.62590,0.00122,0.00137
LP 791-18 c,485,2426.61590,0.00124,0.00139
LP 791-18 c,486,2431.60600,0.00126,0.00141
LP 791-18 c,487,2436.59590,0.00127,0.00141
LP 791-18 c,488,2441.58560,0.00123,0.00137
LP 791-18 c,489,2446.57540,0.00123,0.00138
LP 791-18 c,490,2451.56550,0.00125,0.00140
LP 791-18 c,491,2456.55550,0.00127,0.00142
LP 791-18 c,492,2461.54550,0.00129,0.00143
LP 791-18 c,493,2466.53520,0.00125,0.00140
LP 791-18 c,494,2471.52500,0.00123,0.00138
LP 791-18 c,495,2476.51500,0.00126,0.00141
LP 791-18 c,496,2481.50500,0.00127,0.00142
LP 791-18 c,497,2486.49500,0.00130,0.00145
LP 791-18 c,498,2491.48480,0.00128,0.00143
LP 791-18 c,499,2496.47450,0.00125,0.00140
LP 791-18 c,500,2501.46450,0.00126,0.00142
LP 791-18 c,501,2506.45450,0.00128,0.00143
LP 791-18 c,502,2511.44450,0.00130,0.00145
LP 791-18 c,503,2516.43440,0.00131,0.00146
LP 791-18 c,504,2521.42410,0.00127,0.00142
LP 791-18 c,505,2526.41400,0.00127,0.00142
LP 791-18 c,506,2531.40400,0.00129,0.00145
LP 791-18 c,507,2536.39400,0.00131,0.00146
LP 791-18 c,508,2541.38400,0.00133,0.00148
LP 791-18 c,509,2546.37380,0.00129,0.00144
LP 791-18 c,510,2551.36350,0.00127,0.00143
LP 791-18 c,511,2556.35360,0.00130,0.00146
LP 791-18 c,512,2561.34360,0.00131,0.00147
LP 791-18 c,513,2566.33360,0.00134,0.00149
LP 791-18 c,514,2571.32340,0.00132,0.00147
LP 791-18 c,515,2576.31310,0.00128,0.00144
LP 791-18 c,516,2581.30310,0.00130,0.00146
LP 791-18 c,517,2586.29310,0.00132,0.00148
LP 791-18 c,518,2591.28310,0.00134,0.00150
LP 791-18 c,519,2596.27300,0.00134,0.00150
LP 791-18 c,520,2601.26270,0.00130,0.00146
LP 791-18 c,521,2606.25260,0.00131,0.00146
LP 791-18 c,522,2611.24260,0.00133,0.00149
LP 791-18 c,523,2616.23260,0.00134,0.00150
LP 791-18 c,524,2621.22260,0.00136,0.00152
LP 791-18 c,525,2626.21230,0.00133,0.00149
LP 791-18 c,526,2631.20210,0.00131,0.00147
LP 791-18 c,527,2636.19210,0.00134,0.00150
LP 791-18 c,528,2641.18210,0.00135,0.00151
LP 791-18 c,529,2646.17220,0.00138,0.00153
LP 791-18 c,530,2651.16200,0.00136,0.00152
LP 791-18 c,531,2656.15170,0.00132,0.00148
LP 791-18 c,532,2661.14160,0.00134,0.00151
LP 791-18 c,533,2666.13170,0.00136,0.00152
LP 791-18 c,534,2671.12170,0.00138,0.00154
LP 791-18 c,535,2676.11160,0.00138,0.00154
LP 791-18 c,536,2681.10130,0.00134,0.00150
LP 791-18 c,537,2686.09120,0.00134,0.00151
LP 791-18 c,538,2691.08120,0.00137,0.00153
LP 791-18 c,539,2696.07120,0.00138,0.00155
LP 791-18 c,540,2701.06120,0.00140,0.00156
LP 791-18 c,541,2706.05090,0.00137,0.00153
LP 791-18 c,542,2711.04070,0.00135,0.00151
LP 791-18 c,543,2716.03070,0.00138,0.00154
LP 791-18 c,544,2721.02070,0.00139,0.00155
LP 791-18 c,545,2726.01070,0.00141,0.00158
LP 791-18 c,546,2731.00050,0.00139,0.00156
LP 791-18 c,547,2735.99020,0.00136,0.00152
LP 791-18 c,548,2740.98020,0.00138,0.00155
LP 791-18 c,549,2745.97020,0.00139,0.00156
LP 791-18 c,550,2750.96030,0.00142,0.00159
LP 791-18 c,551,2755.95010,0.00142,0.00158
LP 791-18 c,552,2760.93980,0.00138,0.00154
LP 791-18 c,553,2765.92970,0.00138,0.00155
LP 791-18 c,554,2770.91980,0.00141,0.00158
LP 791-18 c,555,2775.90980,0.00142,0.00159
LP 791-18 c,556,2780.89970,0.00144,0.00161
LP 791-18 c,557,2785.88950,0.00140,0.00157
LP 791-18 c,558,2790.87930,0.00139,0.00156
LP 791-18 c,559,2795.86930,0.00141,0.00159
LP 791-18 c,560,2800.85930,0.00143,0.00160
LP 791-18 c,561,2805.84930,0.00145,0.00162
LP 791-18 c,562,2810.83910,0.00143,0.00160
LP 791-18 c,563,2815.82880,0.00140,0.00157
LP 791-18 c,564,2820.81880,0.00142,0.00159
LP 791-18 c,565,2825.80880,0.00143,0.00161
LP 791-18 c,566,2830.79880,0.00146,0.00163
LP 791-18 c,567,2835.78870,0.00146,0.00163
LP 791-18 c,568,2840.77840,0.00142,0.00159
LP 791-18 c,569,2845.76830,0.00142,0.00160
LP 791-18 c,570,2850.75830,0.00144,0.00162
LP 791-18 c,571,2855.74830,0.00146,0.00164
LP 791-18 c,572,2860.73830,0.00148,0.00165
LP 791-18 c,573,2865.72800,0.00144,0.00161
LP 791-18 c,574,2870.71780,0.00143,0.00160
LP 791-18 c,575,2875.70790,0.00145,0.00163
LP 791-18 c,576,2880.69780,0.00146,0.00164
LP 791-18 c,577,2885.68790,0.00149,0.00166
LP 791-18 c,578,2890.67770,0.00147,0.00164
LP 791-18 c,579,2895.66740,0.00144,0.00161
LP 791-18 c,580,2900.65740,0.00146,0.00164
LP 791-18 c,581,2905.64740,0.00147,0.00165
LP 791-18 c,582,2910.63740,0.00150,0.00167
LP 791-18 c,583,2915.62730,0.00149,0.00167
LP 791-18 c,584,2920.61700,0.00145,0.00163
LP 791-18 c,585,2925.60690,0.00146,0.00164
LP 791-18 c,586,2930.59690,0.00148,0.00166
LP 791-18 c,587,2935.58690,0.00150,0.00168
LP 791-18 c,588,2940.57690,0.00151,0.00169
LP 791-18 c,589,2945.56660,0.00148,0.00165
LP 791-18 c,590,2950.55640,0.00146,0.00164
LP 791-18 c,591,2955.54640,0.00149,0.00168
LP 791-18 c,592,2960.53640,0.00150,0.00169
LP 791-18 c,593,2965.52640,0.00153,0.00171
LP 791-18 c,594,2970.51620,0.00150,0.00168
LP 791-18 c,595,2975.50600,0.00147,0.00165
LP 791-18 c,596,2980.49590,0.00150,0.00168
LP 791-18 c,597,2985.48590,0.00151,0.00169
LP 791-18 c,598,2990.47600,0.00154,0.00172
LP 791-18 c,599,2995.46580,0.00153,0.00171
LP 791-18 c,600,3000.45550,0.00149,0.00167
LP 791-18 c,601,3005.44550,0.00150,0.00169
LP 791-18 c,602,3010.43550,0.00152,0.00171
LP 791-18 c,603,3015.42550,0.00154,0.00172
LP 791-18 c,604,3020.41540,0.00155,0.00174
LP 791-18 c,605,3025.40520,0.00151,0.00170
LP 791-18 c,606,3030.39500,0.00150,0.00169
LP 791-18 c,607,3035.38500,0.00153,0.00172
LP 791-18 c,608,3040.37500,0.00154,0.00173
LP 791-18 c,609,3045.36500,0.00157,0.00175
LP 791-18 c,610,3050.35480,0.00154,0.00173
LP 791-18 c,611,3055.34450,0.00151,0.00170
LP 791-18 c,612,3060.33450,0.00154,0.00173
LP 791-18 c,613,3065.32450,0.00155,0.00174
LP 791-18 c,614,3070.31460,0.00157,0.00176
LP 791-18 c,615,3075.30440,0.00157,0.00175
LP 791-18 c,616,3080.29410,0.00153,0.00171
LP 791-18 c,617,3085.28400,0.00154,0.00173
LP 791-18 c,618,3090.27410,0.00156,0.00175
LP 791-18 c,619,3095.26410,0.00158,0.00177
LP 791-18 c,620,3100.25400,0.00159,0.00178
LP 791-18 c,621,3105.24370,0.00155,0.00174
LP 791-18 c,622,3110.23350,0.00154,0.00173
LP 791-18 c,623,3115.22360,0.00157,0.00176
LP 791-18 c,624,3120.21360,0.00158,0.00177
LP 791-18 c,625,3125.20360,0.00160,0.00179
LP 791-18 c,626,3130.19340,0.00158,0.00177
LP 791-18 c,627,3135.18310,0.00155,0.00174
LP 791-18 c,628,3140.17310,0.00157,0.00177
LP 791-18 c,629,3145.16310,0.00159,0.00178
LP 791-18 c,630,3150.15310,0.00161,0.00181
LP 791-18 c,631,3155.14300,0.00160,0.00180
LP 791-18 c,632,3160.13270,0.00157,0.00176
LP 791-18 c,633,3165.12260,0.00158,0.00177
LP 791-18 c,634,3170.11260,0.00160,0.00180
LP 791-18 c,635,3175.10260,0.00162,0.00181
LP 791-18 c,636,3180.09260,0.00163,0.00182
LP 791-18 c,637,3185.08230,0.00159,0.00178
LP 791-18 c,638,3190.07210,0.00158,0.00178
LP 791-18 c,639,3195.06220,0.00161,0.00181
LP 791-18 c,640,3200.05210,0.00162,0.00182
LP 791-18 c,641,3205.04220,0.00164,0.00184
LP 791-18 c,642,3210.03190,0.00162,0.00181
LP 791-18 c,643,3215.02170,0.00159,0.00178
LP 791-18 c,644,3220.01170,0.00161,0.00182
LP 791-18 c,645,3225.00170,0.00163,0.00183
LP 791-18 c,646,3229.99170,0.00165,0.00185
LP 791-18 c,647,3234.98150,0.00164,0.00184
LP 791-18 c,648,3239.97120,0.00160,0.00180
LP 791-18 c,649,3244.96120,0.00162,0.00182
LP 791-18 c,650,3249.95120,0.00164,0.00184
LP 791-18 c,651,3254.94120,0.00166,0.00186
LP 791-18 c,652,3259.93120,0.00166,0.00186
LP 791-18 c,653,3264.92090,0.00163,0.00182
LP 791-18 c,654,3269.91070,0.00162,0.00182
LP 791-18 c,655,3274.90070,0.00165,0.00185
LP 791-18 c,656,3279.89070,0.00166,0.00186
LP 791-18 c,657,3284.88070,0.00168,0.00188
LP 791-18 c,658,3289.87050,0.00165,0.00185
LP 791-18 c,659,3294.86020,0.00163,0.00183
LP 791-18 c,660,3299.85020,0.00165,0.00186
LP 791-18 c,661,3304.84020,0.00166,0.00187
LP 791-18 c,662,3309.83030,0.00169,0.00189
LP 791-18 c,663,3314.82010,0.00168,0.00188
LP 791-18 c,664,3319.80980,0.00164,0.00184
LP 791-18 c,665,3324.79970,0.00165,0.00186
LP 791-18 c,666,3329.78980,0.00167,0.00188
LP 791-18 c,667,3334.77980,0.00169,0.00190
LP 791-18 c,668,3339.76970,0.00170,0.00191
LP 791-18 c,669,3344.75940,0.00166,0.00187
LP 791-18 c,670,3349.74930,0.00166,0.00187
LP 791-18 c,671,3354.73930,0.00168,0.00190
LP 791-18 c,672,3359.72930,0.00170,0.00191
LP 791-18 c,673,3364.71930,0.00172,0.00193
LP 791-18 c,674,3369.70910,0.00169,0.00190
LP 791-18 c,675,3374.69880,0.00166,0.00187
LP 791-18 c,676,3379.68880,0.00169,0.00190
LP 791-18 c,677,3384.67880,0.00170,0.00192
LP 791-18 c,678,3389.66880,0.00173,0.00194
LP 791-18 c,679,3394.65870,0.00172,0.00192
LP 791-18 c,680,3399.64840,0.00168,0.00189
LP 791-18 c,681,3404.63830,0.00169,0.00191
LP 791-18 c,682,3409.62830,0.00171,0.00193
LP 791-18 c,683,3414.61840,0.00173,0.00195
LP 791-18 c,684,3419.60830,0.00174,0.00195
LP 791-18 c,685,3424.59800,0.00170,0.00191
LP 791-18 c,686,3429.58780,0.00170,0.00191
LP 791-18 c,687,3434.57790,0.00172,0.00194
LP 791-18 c,688,3439.56790,0.00174,0.00195
LP 791-18 c,689,3444.55790,0.00176,0.00197
LP 791-18 c,690,3449.54760,0.00173,0.00194
LP 791-18 c,691,3454.53740,0.00170,0.00192
LP 791-18 c,692,3459.52740,0.00173,0.00195
LP 791-18 c,693,3464.51740,0.00174,0.00196
LP 791-18 c,694,3469.50740,0.00177,0.00198
LP 791-18 c,695,3474.49720,0.00175,0.00197
LP 791-18 c,696,3479.48700,0.00172,0.00193
LP 791-18 c,697,3484.47690,0.00173,0.00195
LP 791-18 c,698,3489.46690,0.00175,0.00197
LP 791-18 c,699,3494.45690,0.00177,0.00199
LP 791-18 c,700,3499.44690,0.00178,0.00199
LP 791-18 c,701,3504.43660,0.00174,0.00195
LP 791-18 c,702,3509.42640,0.00173,0.00195
LP 791-18 c,703,3514.41650,0.00176,0.00198
LP 791-18 c,704,3519.40640,0.00178,0.00200
LP 791-18 c,705,3524.39640,0.00179,0.00201
LP 791-18 c,706,3529.38620,0.00176,0.00198
LP 791-18 c,707,3534.37590,0.00174,0.00196
LP 791-18 c,708,3539.36600,0.00177,0.00199
LP 791-18 c,709,3544.35600,0.00178,0.00200
LP 791-18 c,710,3549.34600,0.00181,0.00203
LP 791-18 c,711,3554.33580,0.00179,0.00201
LP 791-18 c,712,3559.32550,0.00175,0.00197
LP 791-18 c,713,3564.31550,0.00177,0.00200
LP 791-18 c,714,3569.30550,0.00179,0.00202
LP 791-18 c,715,3574.29550,0.00181,0.00203
LP 791-18 c,716,3579.28540,0.00181,0.00204
LP 791-18 c,717,3584.27510,0.00177,0.00200
LP 791-18 c,718,3589.26500,0.00177,0.00200
LP 791-18 c,719,3594.25500,0.00180,0.00203
LP 791-18 c,720,3599.24500,0.00181,0.00204
LP 791-18 c,721,3604.23500,0.00183,0.00206
LP 791-18 c,722,3609.22480,0.00180,0.00202
LP 791-18 c,723,3614.21450,0.00178,0.00200
LP 791-18 c,724,3619.20450,0.00181,0.00204
LP 791-18 c,725,3624.19450,0.00182,0.00205
LP 791-18 c,726,3629.18460,0.00184,0.00207
LP 791-18 c,727,3634.17440,0.00183,0.00205
LP 791-18 c,728,3639.16410,0.00179,0.00202
LP 791-18 c,729,3644.15400,0.00181,0.00204
LP 791-18 c,730,3649.14410,0.00183,0.00206
LP 791-18 c,731,3654.13410,0.00185,0.00208
LP 791-18 c,732,3659.12400,0.00185,0.00208
LP 791-18 c,733,3664.11370,0.00181,0.00204
LP 791-18 c,734,3669.10360,0.00181,0.00204
LP 791-18 c,735,3674.09360,0.00184,0.00207
LP 791-18 c,736,3679.08360,0.00185,0.00209
LP 791-18 c,737,3684.07360,0.00187,0.00210
LP 791-18 c,738,3689.06330,0.00184,0.00207
LP 791-18 c,739,3694.05310,0.00182,0.00205
LP 791-18 c,740,3699.04310,0.00185,0.00208
LP 791-18 c,741,3704.03310,0.00186,0.00209
LP 791-18 c,742,3709.02310,0.00188,0.00211
LP 791-18 c,743,3714.01290,0.00186,0.00210
LP 791-18 c,744,3719.00270,0.00183,0.00206
LP 791-18 c,745,3723.99260,0.00185,0.00209
LP 791-18 c,746,3728.98260,0.00187,0.00210
LP 791-18 c,747,3733.97270,0.00189,0.00212
LP 791-18 c,748,3738.96260,0.00189,0.00212
LP 791-18 c,749,3743.95230,0.00185,0.00208
LP 791-18 c,750,3748.94210,0.00185,0.00209
LP 791-18 c,751,3753.93220,0.00188,0.00212
LP 791-18 c,752,3758.92220,0.00189,0.00213
LP 791-18 c,753,3763.91220,0.00191,0.00214
LP 791-18 c,754,3768.90190,0.00187,0.00211
LP 791-18 c,755,3773.89170,0.00186,0.00209
LP 791-18 c,756,3778.88170,0.00188,0.00213
LP 791-18 c,757,3783.87170,0.00190,0.00214
LP 791-18 c,758,3788.86170,0.00192,0.00216
LP 791-18 c,759,3793.85150,0.00190,0.00214
LP 791-18 c,760,3798.84120,0.00187,0.00210
LP 791-18 c,761,3803.83120,0.00189,0.00213
LP 791-18 c,762,3808.82120,0.00190,0.00215
LP 791-18 c,763,3813.81120,0.00193,0.00217
LP 791-18 c,764,3818.80110,0.00193,0.00217
LP 791-18 c,765,3823.79080,0.00189,0.00213
LP 791-18 c,766,3828.78070,0.00189,0.00213
LP 791-18 c,767,3833.77070,0.00192,0.00216
LP 791-18 c,768,3838.76070,0.00193,0.00218
LP 791-18 c,769,3843.75070,0.00195,0.00219
LP 791-18 c,770,3848.74040,0.00191,0.00215
LP 791-18 c,771,3853.73020,0.00189,0.00214
LP 791-18 c,772,3858.72030,0.00192,0.00217
LP 791-18 c,773,3863.71030,0.00193,0.00218
LP 791-18 c,774,3868.70030,0.00196,0.00220
LP 791-18 c,775,3873.69010,0.00194,0.00218
LP 791-18 c,776,3878.67980,0.00191,0.00215
LP 791-18 c,777,3883.66980,0.00193,0.00218
LP 791-18 c,778,3888.65980,0.00194,0.00219
LP 791-18 c,779,3893.64980,0.00197,0.00221
LP 791-18 c,780,3898.63970,0.00196,0.00221
LP 791-18 c,781,3903.62940,0.00192,0.00217
LP 791-18 c,782,3908.61930,0.00193,0.00218
LP 791-18 c,783,3913.60930,0.00195,0.00221
LP 791-18 c,784,3918.59930,0.00197,0.00222
LP 791-18 c,785,3923.58930,0.00198,0.00223
LP 791-18 c,786,3928.57900,0.00195,0.00220
LP 791-18 c,787,3933.56880,0.00193,0.00218
LP 791-18 c,788,3938.55880,0.00196,0.00222
LP 791-18 c,789,3943.54880,0.00197,0.00223
LP 791-18 c,790,3948.53890,0.00200,0.00225
LP 791-18 c,791,3953.52860,0.00198,0.00223

==> LP791_future_transit_table_undamped.csv <==
Planet,Transit #,Midtime,+1$\sigma$ Uncertainty,-1$\sigma$ Uncertainty
LP 791-18 d,0,6.3778,0.0006576185737952045,0.0006804143920460248
LP 791-18 d,1,9.1303,0.0005802349779777671,0.0005629407793144026
LP 791-18 d,2,11.8835,0.00045036898034034323,0.000418029362144523
LP 791-18 d,3,14.637,0.000394783755679029,0.0003553453678240004
LP 791-18 d,4,17.3902,0.00025596627631685465,0.00012633199502332104
LP 791-18 d,5,20.1463,0.0003157634394028719,0.0002412608887389922
LP 791-18 d,6,22.8995,0.00010793907298989325,9.304973660562155e-05
LP 791-18 d,7,25.6536,0.0003351052488440587,0.00025600718259966015
LP 791-18 d,8,28.4067,0.00027951921335045427,0.0002547300154880361
LP 791-18 d,9,31.1594,0.00028174217588627926,0.0003023805783861633
LP 791-18 d,10,33.912,0.000247781724674212,0.00025614161644682554
LP 791-18 d,11,36.6651,0.00013886671372631554,0.0001669515469302496
LP 791-18 d,12,39.4178,4.045473911418185e-05,8.42588651295273e-06
LP 791-18 d,13,42.171,-0.00010301579170146624,-0.00022231798450889073
LP 791-18 d,14,44.9268,-0.00015856951190329482,-0.00014429936086912676
LP 791-18 d,15,47.68,-0.00037108436085731,-0.00033166107231608066
LP 791-18 d,16,50.435,-0.00012155507446465208,-0.00016070271990997753
LP 791-18 d,17,53.1881,-0.0002386917149834744,-0.00020664402533299153
LP 791-18 d,18,55.941,-0.00016504687196317036,-0.00010849965457992994
LP 791-18 d,19,58.6938,-0.0001783891116247105,-0.00010512163230202987
LP 791-18 d,20,61.4467,-0.00027212727302838857,-0.00015141371133609027
LP 791-18 d,21,64.1992,-0.00038780795395609857,-0.00032306980679663866
LP 791-18 d,22,66.9524,-0.0005374740259611599,-0.0005221800597041693
LP 791-18 d,23,69.7072,-0.0006181152819237923,-0.0005057067910883006
LP 791-18 d,24,72.4603,-0.0007909427530137236,-0.0007158689390394102
LP 791-18 d,25,75.2161,-0.000586844961091515,-0.0005590052910804388
LP 791-18 d,26,77.9692,-0.0007559118881204085,-0.0006577979538207046
LP 791-18 d,27,80.7227,-0.0005901485896657732,-0.0005112528035908781
LP 791-18 d,28,83.4756,-0.0006047215396449701,-0.000491797574170505
LP 791-18 d,29,86.2282,-0.0006636547340832522,-0.0004965218593753207
LP 791-18 d,30,88.9808,-0.000740738520562445,-0.0006096582421264429
LP 791-18 d,31,91.734,-0.0008728641909954149,-0.0007542023422075772
LP 791-18 d,32,94.4876,-0.0009479259867930523,-0.0008341149783603896
LP 791-18 d,33,97.2407,-0.0010827429468776018,-0.0010580044568939684
LP 791-18 d,34,99.9968,-0.0010105937851676572,-0.0009410353964369733
LP 791-18 d,35,102.75,-0.0012181773310544486,-0.0010919989237976324
LP 791-18 d,36,105.5042,-0.0009761984515819222,-0.0009121904238043044
LP 791-18 d,37,108.2572,-0.0010285851912783528,-0.0009138582623222646
LP 791-18 d,38,111.0098,-0.0010322856789315438,-0.0008695322420493312
LP 791-18 d,39,113.7625,-0.001065781349950612,-0.0009128876414621345
LP 791-18 d,40,116.5156,-0.001180577427476237,-0.0010062401546946376
LP 791-18 d,41,119.2684,-0.0012827189843989117,-0.0011680901015154177
LP 791-18 d,42,122.0216,-0.0014177489176461222,-0.0013907597142264194
LP 791-18 d,43,124.7774,-0.001484492722610753,-0.001329345643000579
LP 791-18 d,44,127.5305,-0.0016994118194588737,-0.0015191309942963471
LP 791-18 d,45,130.2855,-0.001428492696675221,-0.0013277872730554918
LP 791-18 d,46,133.0386,-0.0015426859787055491,-0.0013750071563265465
LP 791-18 d,47,135.7915,-0.0014709435223778655,-0.0012749816731059127
LP 791-18 d,48,138.5443,-0.0014841216995193918,-0.0012704497862614517
LP 791-18 d,49,141.2971,-0.0015867170892533977,-0.0013237608152394387
LP 791-18 d,50,144.0496,-0.0017013867405353267,-0.001492045004766851
LP 791-18 d,51,146.8029,-0.001846437461296091,-0.0016855904380861375
LP 791-18 d,52,149.5577,-0.0019552342546660384,-0.0016946958793084832
LP 791-18 d,53,152.3109,-0.0021306639205533884,-0.0019047567505765528
LP 791-18 d,54,155.0666,-0.0019035845955102104,-0.0017312626483771965
LP 791-18 d,55,157.8198,-0.0020712632041011148,-0.0018323155948678505
LP 791-18 d,56,160.5731,-0.0019011278120899533,-0.0016768463322307525
LP 791-18 d,57,163.326,-0.0019150739091742253,-0.0016574974115144414
LP 791-18 d,58,166.0787,-0.001983934811534027,-0.0016694688546010639
LP 791-18 d,59,168.8312,-0.0020609488240950213,-0.0017786122996881204
LP 791-18 d,60,171.5845,-0.0021948827178448482,-0.0019226969103840474
LP 791-18 d,61,174.3381,-0.002291231030170593,-0.00202062510808787
LP 791-18 d,62,177.0913,-0.002422709021573155,-0.0022395005458974993
LP 791-18 d,63,179.8474,-0.0023357563035517614,-0.0021189243089452248
LP 791-18 d,64,182.6006,-0.0025427590870208405,-0.002272341878494899
LP 791-18 d,65,185.3547,-0.0022869319948313205,-0.0020760068969991607
LP 791-18 d,66,188.1077,-0.0023362917985423337,-0.002078129763930292
LP 791-18 d,67,190.8603,-0.002346963692616555,-0.002037984782816693
LP 791-18 d,68,193.6129,-0.0023799347314934494,-0.002078412392421569
LP 791-18 d,69,196.366,-0.0025002322519469544,-0.0021757523758765274
LP 791-18 d,70,199.1189,-0.00260818367723914,-0.002342441087392899
LP 791-18 d,71,201.8721,-0.0027349193209431633,-0.0025571212094632756
LP 791-18 d,72,204.6279,-0.0028095506658871727,-0.002510551025523
LP 791-18 d,73,207.3811,-0.003026374013614941,-0.0027023699801986822
LP 791-18 d,74,210.136,-0.002734281090681634,-0.0024904836459427315
LP 791-18 d,75,212.8891,-0.0028453689552634387,-0.002538930529198069
LP 791-18 d,76,215.642,-0.002776274616792307,-0.0024375501354256812
LP 791-18 d,77,218.3948,-0.0027892838529623987,-0.002431969014992319
LP 791-18 d,78,221.1476,-0.0029006577393033695,-0.0024925192463172152
LP 791-18 d,79,223.9001,-0.0030150487988294117,-0.002658276667972359
LP 791-18 d,80,226.6534,-0.0031547671240446107,-0.002846012943052756
LP 791-18 d,81,229.4083,-0.00329073300738969,-0.0028801291532545292
LP 791-18 d,82,232.1615,-0.003468772236061568,-0.00308984180111338
LP 791-18 d,83,234.9171,-0.003218070658220995,-0.0028989759046567087
LP 791-18 d,84,237.6703,-0.0033841390885243072,-0.003002095646252201
LP 791-18 d,85,240.4236,-0.0032105116859497684,-0.0028380788563708848
LP 791-18 d,86,243.1765,-0.0032241013700513577,-0.0028190160237500095
LP 791-18 d,87,245.9292,-0.003303270038628625,-0.0028386098458099696
LP 791-18 d,88,248.6817,-0.0033804900367897517,-0.0029442105092414295
LP 791-18 d,89,251.435,-0.0035157049655651917,-0.0030877012135874793
LP 791-18 d,90,254.1887,-0.003635014505647405,-0.003204382093940694
LP 791-18 d,91,256.9419,-0.003763758340653567,-0.0034183171999870865
LP 791-18 d,92,259.698,-0.0036598365534814548,-0.0032926937699926384
LP 791-18 d,93,262.4511,-0.00386595344559737,-0.0034482461863376557
LP 791-18 d,94,265.2052,-0.0035971625910065086,-0.0032356711112697667
LP 791-18 d,95,267.9581,-0.0036437863765854672,-0.003238403476302665
LP 791-18 d,96,270.7108,-0.003661846622435405,-0.003202667089908573
LP 791-18 d,97,273.4634,-0.003694824127137508,-0.003240707319662306
LP 791-18 d,98,276.2165,-0.0038206424922577753,-0.0033423231699316602
LP 791-18 d,99,278.9694,-0.003936085681232271,-0.003514827951562438
LP 791-18 d,100,281.7226,-0.004054804432371384,-0.003721688720986549
LP 791-18 d,101,284.4785,-0.0041339582427326604,-0.003688125621749805
LP 791-18 d,102,287.2317,-0.004352153860793351,-0.0038815734297941162
LP 791-18 d,103,289.9865,-0.004039282946564526,-0.0036491057497869406
LP 791-18 d,104,292.7396,-0.004147089286448136,-0.003698694100364719
LP 791-18 d,105,295.4925,-0.004081422945603208,-0.0035965663147408122
LP 791-18 d,106,298.2452,-0.004094282939661298,-0.0035900109789395174
LP 791-18 d,107,300.9981,-0.004214381890449204,-0.0036578875264581256
LP 791-18 d,108,303.7506,-0.004329190380360615,-0.0038221081205733753
LP 791-18 d,109,306.5039,-0.004463245450153863,-0.004004135375794249
LP 791-18 d,110,309.2589,-0.004624681075142689,-0.004062144414319846
LP 791-18 d,111,312.012,-0.004805300170858118,-0.004271287685014613
LP 791-18 d,112,314.7677,-0.004530480750929655,-0.004062372065789077
LP 791-18 d,113,317.5208,-0.004694685492438566,-0.004167344772724846
LP 791-18 d,114,320.2741,-0.0045186331583977335,-0.003995372248994045
LP 791-18 d,115,323.027,-0.004531968901119399,-0.003976622659024542
LP 791-18 d,116,325.7797,-0.004621890265354978,-0.004004447229362995
LP 791-18 d,117,328.5322,-0.004699532948052365,-0.0041067817261364326
LP 791-18 d,118,331.2854,-0.004835416171601992,-0.0042494604674629954
LP 791-18 d,119,334.0393,-0.004979167384021821,-0.004385602617901441
LP 791-18 d,120,336.7924,-0.005105767139184536,-0.004594659450162908
LP 791-18 d,121,339.5485,-0.004982768969966855,-0.0044625278797525425
LP 791-18 d,122,342.3017,-0.005187690612103779,-0.004619924045414336
LP 791-18 d,123,345.0557,-0.004907032125174737,-0.0043914718376072415
LP 791-18 d,124,347.8086,-0.004951103781877464,-0.004394851786628351
LP 791-18 d,125,350.5612,-0.004977733772136617,-0.004364544906877654
LP 791-18 d,126,353.3139,-0.005010573288586784,-0.004400039484835361
LP 791-18 d,127,356.067,-0.005141297367401876,-0.004505489059908996
LP 791-18 d,128,358.8199,-0.005266624314117507,-0.004685547271208179
LP 791-18 d,129,361.5732,-0.005377567144535078,-0.004884638775706662
LP 791-18 d,130,364.3291,-0.005457953338577681,-0.00486235252520828
LP 791-18 d,131,367.0822,-0.005677040437888081,-0.00505705371148224
LP 791-18 d,132,369.8371,-0.005343726775606683,-0.004803880003237282
LP 791-18 d,133,372.5901,-0.005448198038834562,-0.004854611341727377
LP 791-18 d,134,375.3429,-0.005386573012515328,-0.004752115003668678
LP 791-18 d,135,378.0957,-0.005399428841599274,-0.0047448494185005075
LP 791-18 d,136,380.8486,-0.00552804503513471,-0.004820418145015992
LP 791-18 d,137,383.6011,-0.005644325150228724,-0.004983844132368631
LP 791-18 d,138,386.3544,-0.0057720177937312656,-0.005159873571301432
LP 791-18 d,139,389.1095,-0.005957387727335117,-0.005241111898612871
LP 791-18 d,140,391.8626,-0.006140453075772712,-0.005449406158845704
LP 791-18 d,141,394.6182,-0.005841081439996287,-0.0052217871027551155
LP 791-18 d,142,397.3713,-0.006003227231758501,-0.005328448425188981
LP 791-18 d,143,400.1246,-0.00582549814248523,-0.005148820639021778
LP 791-18 d,144,402.8775,-0.0058388770754618236,-0.005130632054431317
LP 791-18 d,145,405.6301,-0.0059397838301720185,-0.005166908712396889
LP 791-18 d,146,408.3826,-0.0060181981303912835,-0.005266598694731783
LP 791-18 d,147,411.1359,-0.006154263214170896,-0.005408446062119765
LP 791-18 d,148,413.8898,-0.00632355164884757,-0.005564442145669091
LP 791-18 d,149,416.643,-0.006448537236565244,-0.005768670168777135
LP 791-18 d,150,419.3991,-0.006304690900378773,-0.005628695873326706
LP 791-18 d,151,422.1522,-0.006508170974711902,-0.005787635509193478
LP 791-18 d,152,424.9062,-0.006216535374107934,-0.005543610186009573
LP 791-18 d,153,427.6591,-0.006258421044435636,-0.0055478299206015436
LP 791-18 d,154,430.4117,-0.0062938679542980935,-0.005523018006897473
LP 791-18 d,155,433.1643,-0.006327260056593786,-0.0055566738785728376
LP 791-18 d,156,435.9175,-0.006463038384538322,-0.005666454274887656
LP 791-18 d,157,438.6705,-0.006599811670866984,-0.005854746815316503
LP 791-18 d,158,441.4237,-0.006703399450032066,-0.0060462846852260554
LP 791-18 d,159,444.1796,-0.006781679697326126,-0.006033400779642761
LP 791-18 d,160,446.9328,-0.007001124402506775,-0.0062289493030789345
LP 791-18 d,161,449.6876,-0.006647980920661212,-0.0059551452964115015
LP 791-18 d,162,452.4406,-0.006748973668948111,-0.006006918088417024
LP 791-18 d,163,455.1934,-0.006692343212250762,-0.005904853641993668
LP 791-18 d,164,457.9461,-0.006705109219353744,-0.005896817643929353
LP 791-18 d,165,460.699,-0.006842313810182077,-0.0059799314059887365
LP 791-18 d,166,463.4516,-0.00696079069876987,-0.006143837243484995
LP 791-18 d,167,466.2049,-0.007081971317575153,-0.006314034435945359
LP 791-18 d,168,468.96,-0.0072889218582758986,-0.00641712784874926
LP 791-18 d,169,471.7132,-0.007474262656444353,-0.006624330030319925
LP 791-18 d,170,474.4688,-0.007150092637289163,-0.006377442916175369
LP 791-18 d,171,477.2219,-0.0073099016196920275,-0.006485569968731397
LP 791-18 d,172,479.9751,-0.0071316237765586266,-0.006298984605791702
LP 791-18 d,173,482.7279,-0.007145031072752772,-0.0062813128970447
LP 791-18 d,174,485.4806,-0.007257242499349559,-0.006326720716970158
LP 791-18 d,175,488.2331,-0.007336746416626738,-0.006424034773317544
LP 791-18 d,176,490.9864,-0.007472262554699682,-0.006564726115527719
LP 791-18 d,177,493.7404,-0.007668123158111939,-0.006741179714310874
LP 791-18 d,178,496.4936,-0.00779198299642303,-0.00694059553165971
LP 791-18 d,179,499.2496,-0.007625508112596435,-0.0067914215472910655
LP 791-18 d,180,502.0028,-0.007827271144321912,-0.00695161562219937
LP 791-18 d,181,504.7567,-0.0075258675109353135,-0.006692425241908495
LP 791-18 d,182,507.5096,-0.007565736090441533,-0.0066974924362170896
LP 791-18 d,183,510.2622,-0.007611310841070917,-0.006679369973710436
LP 791-18 d,184,513.0148,-0.007645002543540613,-0.006710905487580021
LP 791-18 d,185,515.768,-0.0077850054265127255,-0.006824320905820969
LP 791-18 d,186,518.521,-0.007935808914112386,-0.007022767718581235
LP 791-18 d,187,521.2743,-0.008032359899630137,-0.007206767908996881
LP 791-18 d,188,524.0302,-0.008105359734372541,-0.007201601277870395
LP 791-18 d,189,526.7834,-0.00832472616434643,-0.007397640232852609
LP 791-18 d,190,529.5381,-0.007952188052968268,-0.0071031035142823384
LP 791-18 d,191,532.2911,-0.008049770674915635,-0.007155974246757069
LP 791-18 d,192,535.0439,-0.007998607073204766,-0.007054559235029956
LP 791-18 d,193,537.7966,-0.00801161266656436,-0.00704619066664236
LP 791-18 d,194,540.5495,-0.008156835363706705,-0.0071373689296478915
LP 791-18 d,195,543.3021,-0.008279126296542927,-0.007302382055286216
LP 791-18 d,196,546.0554,-0.008393159476781875,-0.0074664914151298944
LP 791-18 d,197,548.8106,-0.008619668909886968,-0.00759061972382824
LP 791-18 d,198,551.5638,-0.008807037602537093,-0.00779642575980688
LP 791-18 d,199,554.3193,-0.00845781335499396,-0.0075296963505024905
LP 791-18 d,200,557.0724,-0.008615128344445111,-0.007639156613436171
LP 791-18 d,201,559.8256,-0.008436905650569315,-0.007445831376230672
LP 791-18 d,202,562.5784,-0.008450686790638429,-0.0074290007494255406
LP 791-18 d,203,565.3311,-0.008574386485065588,-0.007483659197760062
LP 791-18 d,204,568.0836,-0.008655335342155013,-0.007579342185636051
LP 791-18 d,205,570.8369,-0.008789857346869212,-0.007718964468949707
LP 791-18 d,206,573.5909,-0.0090127521341401,-0.007915928782608717
LP 791-18 d,207,576.3441,-0.00913592105882799,-0.00811055271162786
LP 791-18 d,208,579.1002,-0.008945427040771392,-0.007950959008553582
LP 791-18 d,209,581.8533,-0.009145269431883207,-0.008112122157854174
LP 791-18 d,210,584.6071,-0.008834958595116404,-0.007838089338065402
LP 791-18 d,211,587.3601,-0.008873238345245227,-0.007844223980328024
LP 791-18 d,212,590.1127,-0.00892898267363762,-0.00783267727308612
LP 791-18 d,213,592.8653,-0.008963834583141761,-0.007862982419851505
LP 791-18 d,214,595.6184,-0.009108303810080542,-0.007980729399832853
LP 791-18 d,215,598.3715,-0.009274515314245946,-0.008189698984665483
LP 791-18 d,216,601.1248,-0.009364551995190595,-0.008366409072095848
LP 791-18 d,217,603.8808,-0.009429079279925645,-0.008367077979528403
LP 791-18 d,218,606.6339,-0.00964784732229873,-0.008563200053799847
LP 791-18 d,219,609.3886,-0.009256742800744178,-0.008248120741313869
LP 791-18 d,220,612.1416,-0.00935080167914748,-0.008301967215629702
LP 791-18 d,221,614.8943,-0.009306090642098752,-0.008202207222666402
LP 791-18 d,222,617.6471,-0.009319287017433453,-0.008193298504124868
LP 791-18 d,223,620.4,-0.009472920384155259,-0.008292162759630628
LP 791-18 d,224,623.1526,-0.009599596099519658,-0.008459823931616484
LP 791-18 d,225,625.9059,-0.009706508623480659,-0.008618031050104946
LP 791-18 d,226,628.6612,-0.009949690273515444,-0.008761633256995083
LP 791-18 d,227,631.4143,-0.010138794699969367,-0.008965780513676691
LP 791-18 d,228,634.1698,-0.009764509761566842,-0.008678759479153086
LP 791-18 d,229,636.9229,-0.00991903479780376,-0.00878932095986329
LP 791-18 d,230,639.676,-0.00974207872820898,-0.008590067610271035
LP 791-18 d,231,642.4289,-0.009756093117971432,-0.008573957777343821
LP 791-18 d,232,645.1815,-0.009891361885024708,-0.008638545068265557
LP 791-18 d,233,647.9341,-0.009974319178695623,-0.008732931061558702
LP 791-18 d,234,650.6874,-0.010107042128993271,-0.008871070281315951
LP 791-18 d,235,653.4415,-0.010357471882798563,-0.009089023576962063
LP 791-18 d,236,656.1947,-0.010480295868887879,-0.009278830041353103
LP 791-18 d,237,658.9507,-0.01026433760614509,-0.00910755844643063
LP 791-18 d,238,661.7039,-0.010461999361837115,-0.009269407648844208
LP 791-18 d,239,664.4576,-0.010144086084437731,-0.008980966463582263
LP 791-18 d,240,667.2105,-0.010180903016362208,-0.008988162012542489
LP 791-18 d,241,669.9631,-0.010248243434375581,-0.008984568755636246
LP 791-18 d,242,672.7157,-0.01028388146096404,-0.009013229605102424
LP 791-18 d,243,675.4689,-0.010431801602862834,-0.009134377624832268
LP 791-18 d,244,678.2221,-0.010616058819437058,-0.009355928383911305
LP 791-18 d,245,680.9753,-0.010699952172330995,-0.009525330818405564
LP 791-18 d,246,683.7313,-0.010753031676813407,-0.009530208239198146
LP 791-18 d,247,686.4845,-0.010970828427957713,-0.009726078643211622
LP 791-18 d,248,689.2391,-0.01056166804175973,-0.009390366253001048
LP 791-18 d,249,691.9921,-0.010652383704155,-0.009445301985465449
LP 791-18 d,250,694.7448,-0.010614780961873294,-0.009347239137696306
LP 791-18 d,251,697.4975,-0.010628391281898075,-0.009338416850937392
LP 791-18 d,252,700.2504,-0.010789395845336003,-0.009445634003213854
LP 791-18 d,253,703.0031,-0.010922732030280713,-0.009616449566351548
LP 791-18 d,254,705.7564,-0.011021982388911056,-0.009768533520400524
LP 791-18 d,255,708.5117,-0.011279415902890833,-0.009930655685366219
LP 791-18 d,256,711.2649,-0.01146992462270191,-0.010132824077572877
LP 791-18 d,257,714.0203,-0.0110704771680048,-0.009825008969073679
LP 791-18 d,258,716.7734,-0.011222107420280736,-0.009936574159496558
LP 791-18 d,259,719.5265,-0.011046866351421158,-0.009731521119988429
LP 791-18 d,260,722.2793,-0.011061535635690234,-0.00971654251191012
LP 791-18 d,261,725.032,-0.01120862542506984,-0.00979114290180405
LP 791-18 d,262,727.7845,-0.011293871433963432,-0.009885036705782113
LP 791-18 d,263,730.5379,-0.011424398606209252,-0.010021878747693336
LP 791-18 d,264,733.2921,-0.011702190123287437,-0.010260544265065619
LP 791-18 d,265,736.0453,-0.011824988793932789,-0.010445521499605093
LP 791-18 d,266,738.8013,-0.011582498020857201,-0.010261478808843094
LP 791-18 d,267,741.5544,-0.011777817061897622,-0.010423735888025476
LP 791-18 d,268,744.3081,-0.011453098807010065,-0.010121241040451423
LP 791-18 d,269,747.061,-0.01148893392348782,-0.010129725246088128
LP 791-18 d,270,749.8136,-0.011567684061787986,-0.010133775300687375
LP 791-18 d,271,752.5662,-0.011605142109033295,-0.010161883423620566
LP 791-18 d,272,755.3194,-0.01175681104564319,-0.010287315787081752
LP 791-18 d,273,758.0726,-0.011960238784240573,-0.010521493092596756
LP 791-18 d,274,760.8259,-0.012038569868650484,-0.010683854718308794
LP 791-18 d,275,763.5819,-0.012077252320864318,-0.010691078698641832
LP 791-18 d,276,766.3351,-0.012293580460777775,-0.010886288261076515
LP 791-18 d,277,769.0896,-0.01186739026172745,-0.010530247095175582
LP 791-18 d,278,771.8426,-0.011954718181186763,-0.010586123771645362
LP 791-18 d,279,774.5953,-0.011925032485009979,-0.010490980306371966
LP 791-18 d,280,777.348,-0.011939215343431897,-0.010481877243478266
LP 791-18 d,281,780.1009,-0.012108326656289137,-0.010596922374929818
LP 791-18 d,282,782.8536,-0.012248705428419271,-0.010772596054721362
LP 791-18 d,283,785.6069,-0.0123404871094408,-0.010918756693172327
LP 791-18 d,284,788.3623,-0.012608889310854465,-0.011097680767647944
LP 791-18 d,285,791.1155,-0.012800413471950378,-0.011297590297203897
LP 791-18 d,286,793.8709,-0.012376031843814417,-0.010968648251946433
LP 791-18 d,287,796.6239,-0.012524462447800033,-0.01108097543817621
LP 791-18 d,288,799.377,-0.012352261245268892,-0.01087105710769265
LP 791-18 d,289,802.1298,-0.01236731236997457,-0.01085700752480534
LP 791-18 d,290,804.8825,-0.012525957368097806,-0.01094221457515232
LP 791-18 d,291,807.635,-0.012614446546081126,-0.011036099399234445
LP 791-18 d,292,810.3883,-0.012741975725361954,-0.011171156136470017
LP 791-18 d,293,813.1426,-0.013046947244447438,-0.011430872079131404
LP 791-18 d,294,815.8958,-0.01316995210117966,-0.011610955685455338
LP 791-18 d,295,818.6518,-0.012899830151695824,-0.011412968845093019
LP 791-18 d,296,821.4049,-0.013092539830722671,-0.011575367161071881
LP 791-18 d,297,824.1586,-0.01276240647848681,-0.011259256922357963
LP 791-18 d,298,826.9115,-0.012797317839954303,-0.01126902754845105
LP 791-18 d,299,829.6641,-0.012888990932538036,-0.011282290192639266
LP 791-18 d,300,832.4166,-0.012927785862075325,-0.01130929095859301
LP 791-18 d,301,835.1698,-0.013082036091304872,-0.011437863736546205
LP 791-18 d,302,837.9231,-0.013307183191727745,-0.01168681859201115
LP 791-18 d,303,840.6764,-0.013380347695260753,-0.0118420885080468
LP 791-18 d,304,843.4324,-0.013401919205080048,-0.011850100268929964
LP 791-18 d,305,846.1856,-0.013616479896427336,-0.012044338860278003
LP 791-18 d,306,848.9401,-0.01317384223989393,-0.011667879393598923
LP 791-18 d,307,851.6931,-0.013258032167300371,-0.011724869311706243
LP 791-18 d,308,854.4457,-0.013237156432978736,-0.011632497509936002
LP 791-18 d,309,857.1984,-0.01325199897382845,-0.01162394316929749
LP 791-18 d,310,859.9514,-0.013427803354829848,-0.011747478295660585
LP 791-18 d,311,862.7041,-0.013578033599173978,-0.011928532206525233
LP 791-18 d,312,865.4574,-0.013661916349064995,-0.012068583344216677
LP 791-18 d,313,868.2129,-0.013938573454652214,-0.012263245832969005
LP 791-18 d,314,870.9661,-0.01413073005392107,-0.01246056808213325
LP 791-18 d,315,873.7214,-0.01368144552634476,-0.012110060405575496
LP 791-18 d,316,876.4744,-0.013826641036303045,-0.012223089926578723
LP 791-18 d,317,879.2275,-0.01365776181023648,-0.012008338158921106
LP 791-18 d,318,881.9802,-0.01367372653169241,-0.011995724535495356
LP 791-18 d,319,884.7329,-0.013844355671380981,-0.012091663951878218
LP 791-18 d,320,887.4855,-0.013936223426981087,-0.012186329225301051
LP 791-18 d,321,890.2388,-0.014060353026820849,-0.012319878348307611
LP 791-18 d,322,892.9932,-0.014391785832799542,-0.01260005196718339
LP 791-18 d,323,895.7464,-0.014515171086600276,-0.012775196994425642
LP 791-18 d,324,898.5023,-0.014216626103234375,-0.01256230909768874
LP 791-18 d,325,901.2555,-0.014406604192913619,-0.012724572600063766
LP 791-18 d,326,904.0091,-0.01407175821589135,-0.012395241919080036
LP 791-18 d,327,906.762,-0.014106274524806395,-0.012406522403693998
LP 791-18 d,328,909.5145,-0.01421045659731135,-0.012428474505895792
LP 791-18 d,329,912.2671,-0.014251781818529707,-0.01245568069998626
LP 791-18 d,330,915.0203,-0.01440893470521587,-0.012588449824761483
LP 791-18 d,331,917.7737,-0.014656600226430783,-0.012851898641542903
LP 791-18 d,332,920.527,-0.014725193825938732,-0.013000352165818185
LP 791-18 d,333,923.283,-0.014727019539805042,-0.0130073338409602
LP 791-18 d,334,926.0362,-0.014939339753482272,-0.013200190010707047
LP 791-18 d,335,928.7906,-0.014481430151704444,-0.012803731286339826
LP 791-18 d,336,931.5435,-0.014562534819901884,-0.012861654565313074
LP 791-18 d,337,934.2962,-0.01455104789761208,-0.012773504224469434
LP 791-18 d,338,937.0489,-0.014566949944196494,-0.012764961046741519
LP 791-18 d,339,939.8018,-0.014750471803495202,-0.01289641576829581
LP 791-18 d,340,942.5546,-0.014910766144339505,-0.013084595816621913
LP 791-18 d,341,945.3079,-0.014987094308708038,-0.01321874554491842
LP 791-18 d,342,948.0634,-0.015268468657154699,-0.013427301887418253
LP 791-18 d,343,950.8166,-0.015460797114428715,-0.01362174217217671
LP 791-18 d,344,953.5719,-0.014987069576591239,-0.013249453729713423
LP 791-18 d,345,956.3249,-0.015128724286114448,-0.013362933703319868
LP 791-18 d,346,959.0779,-0.014964638490596371,-0.013144415233227846
LP 791-18 d,347,961.8307,-0.014981102417095826,-0.013132947545045681
LP 791-18 d,348,964.5834,-0.015163029268592254,-0.013240039558922945
LP 791-18 d,349,967.3359,-0.015259729360650454,-0.013336205156292635
LP 791-18 d,350,970.0893,-0.015379789352550688,-0.013467698235331227
LP 791-18 d,351,972.8437,-0.015736709646034797,-0.01376851915097177
LP 791-18 d,352,975.597,-0.01586057780605188,-0.013938626600975113
LP 791-18 d,353,978.3529,-0.01553284474573502,-0.01370974608778397
LP 791-18 d,354,981.106,-0.015719809183451616,-0.01387162477203674
LP 791-18 d,355,983.8596,-0.015381721727862896,-0.013529511090041524
LP 791-18 d,356,986.6124,-0.015415810371905536,-0.013542313537641348
LP 791-18 d,357,989.365,-0.015534045780214,-0.01357471541234645
LP 791-18 d,358,992.1175,-0.015577356719404634,-0.013601425902152187
LP 791-18 d,359,994.8708,-0.01573612703634808,-0.013737056902414224
LP 791-18 d,360,997.6242,-0.0160086339026293,-0.014017197836665218
LP 791-18 d,361,1000.3775,-0.016073048941848356,-0.014158750379010598
LP 791-18 d,362,1003.1335,-0.016052716924150445,-0.014163218804014832
LP 791-18 d,363,1005.8867,-0.016262542907497846,-0.01435440859256687
LP 791-18 d,364,1008.6411,-0.01579007156362877,-0.013937850306774635
LP 791-18 d,365,1011.394,-0.015868356665350802,-0.013996939434491651
LP 791-18 d,366,1014.1466,-0.015867419333403632,-0.013912658857293536
LP 791-18 d,367,1016.8993,-0.01588429668140634,-0.013905171995702403
LP 791-18 d,368,1019.6523,-0.016073778786676485,-0.01404516798959321
LP 791-18 d,369,1022.4051,-0.016247398743985286,-0.014241028786045717
LP 791-18 d,370,1025.1585,-0.016315859458700288,-0.014369124033237313
LP 791-18 d,371,1027.914,-0.016599057588109645,-0.014590418798434257
LP 791-18 d,372,1030.6672,-0.016791155672081004,-0.014781653474074119
LP 791-18 d,373,1033.4224,-0.016293130689064128,-0.014387200438022774
LP 791-18 d,374,1036.1754,-0.016431296677637874,-0.014501111023946578
LP 791-18 d,375,1038.9284,-0.016272108007342467,-0.0142787524735013
LP 791-18 d,376,1041.6811,-0.016289751265503583,-0.014269044452248636
LP 791-18 d,377,1044.4338,-0.016483650620102708,-0.0143875357887282
LP 791-18 d,378,1047.1864,-0.016585162428555122,-0.014485894312883829
LP 791-18 d,379,1049.9398,-0.016700627706995874,-0.014615693495215965
LP 791-18 d,380,1052.6943,-0.01708190658246167,-0.01493627006175302
LP 791-18 d,381,1055.4475,-0.01720629606552393,-0.015101261106565289
LP 791-18 d,382,1058.2034,-0.01684881994310672,-0.014855569583232864
LP 791-18 d,383,1060.9565,-0.01703268697428939,-0.015016789244782558
LP 791-18 d,384,1063.71,-0.016691939511702003,-0.014662328127769797
LP 791-18 d,385,1066.4629,-0.016726180468367602,-0.014676853390710676
LP 791-18 d,386,1069.2154,-0.016857866716463832,-0.014718967426233576
LP 791-18 d,387,1071.968,-0.01690447727855826,-0.014746733922038402
LP 791-18 d,388,1074.7212,-0.017065188160131584,-0.014886439871133916
LP 791-18 d,389,1077.4747,-0.017362937493317077,-0.01518265808522301
LP 791-18 d,390,1080.228,-0.017423743040126283,-0.015317584033255116
LP 791-18 d,391,1082.9841,-0.017378987517304267,-0.015317786610921758
LP 791-18 d,392,1085.7372,-0.017585929447250237,-0.015506895636690388
LP 791-18 d,393,1088.4916,-0.017100102362519465,-0.01507077258361278
LP 791-18 d,394,1091.2445,-0.0171757281959799,-0.015130810246773763
LP 791-18 d,395,1093.9971,-0.01718564152201907,-0.01505208578237216
LP 791-18 d,396,1096.7497,-0.017204169173965056,-0.0150449386217133
LP 791-18 d,397,1099.5028,-0.017400884423977914,-0.015192894694109782
LP 791-18 d,398,1102.2556,-0.017587858448223415,-0.015398168438423454
LP 791-18 d,399,1105.009,-0.017648924563218316,-0.015520419620997927
LP 791-18 d,400,1107.7645,-0.01793029542682234,-0.015752525433299525
LP 791-18 d,401,1110.5177,-0.018121655143204407,-0.015940234471827353
LP 791-18 d,402,1113.2729,-0.01760002258993154,-0.01552352056341988
LP 791-18 d,403,1116.0259,-0.01773439971066182,-0.015637599070259967
LP 791-18 d,404,1118.7788,-0.017581761835799625,-0.015412609998065818
LP 791-18 d,405,1121.5316,-0.017600017542690694,-0.01540427736813399
LP 791-18 d,406,1124.2843,-0.017804852639756064,-0.015534329809270275
LP 791-18 d,407,1127.0369,-0.017913045396198868,-0.015635919996611847
LP 791-18 d,408,1129.7902,-0.018023485641606385,-0.015763428785930955
LP 791-18 d,409,1132.5448,-0.018427342838322147,-0.016103799987376988
LP 791-18 d,410,1135.2981,-0.018552221081108655,-0.016263546766595027
LP 791-18 d,411,1138.0539,-0.018164555199064125,-0.01600003095336433
LP 791-18 d,412,1140.807,-0.018345021466529943,-0.016160359765990506
LP 791-18 d,413,1143.5605,-0.01800316951334935,-0.015793983992352878
LP 791-18 d,414,1146.3133,-0.01803741899675515,-0.015810270790098002
LP 791-18 d,415,1149.0659,-0.018184038411163783,-0.015864043879219025
LP 791-18 d,416,1151.8184,-0.01823343628825569,-0.015892018385102347
LP 791-18 d,417,1154.5717,-0.018394718422996448,-0.016034298272643355
LP 791-18 d,418,1157.3253,-0.018719681644597586,-0.01634879688890578
LP 791-18 d,419,1160.0786,-0.01877723905795392,-0.016476978481250626
LP 791-18 d,420,1162.8346,-0.018705956701523974,-0.016471513302803942
LP 791-18 d,421,1165.5878,-0.01890977458879206,-0.01665828537420566
LP 791-18 d,422,1168.3421,-0.0184114612270605,-0.016202475049340137
LP 791-18 d,423,1171.095,-0.018484687915588438,-0.01626375616729092
LP 791-18 d,424,1173.8475,-0.018506900944430527,-0.01619002026745875
LP 791-18 d,425,1176.6002,-0.01852678384511819,-0.016184485507892532
LP 791-18 d,426,1179.3532,-0.018728684907500792,-0.016340963863058278
LP 791-18 d,427,1182.1061,-0.018932604526980867,-0.016556236207406982
LP 791-18 d,428,1184.8595,-0.018986075998100205,-0.01667252061270119
LP 791-18 d,429,1187.6151,-0.019262658772504437,-0.016914201397867146
LP 791-18 d,430,1190.3683,-0.0194528876224922,-0.017098084942517744
LP 791-18 d,431,1193.1234,-0.018907887527802814,-0.01665877218829337
LP 791-18 d,432,1195.8764,-0.019038631683315543,-0.016773040489852065
LP 791-18 d,433,1198.6293,-0.018892453445914725,-0.016545232924727316
LP 791-18 d,434,1201.382,-0.018912190430455667,-0.016539007279789075
LP 791-18 d,435,1204.1347,-0.019128721286051587,-0.016681063643545713
LP 791-18 d,436,1206.8873,-0.019243631241124604,-0.016786402124125743
LP 791-18 d,437,1209.6407,-0.019348440051999205,-0.016912059849346406
LP 791-18 d,438,1212.3954,-0.019773331353917456,-0.017271055422725112
LP 791-18 d,439,1215.1486,-0.019898617280887265,-0.01742544497574272
LP 791-18 d,440,1217.9044,-0.019480405343529128,-0.017143425674021273
LP 791-18 d,441,1220.6575,-0.019657428084883577,-0.017302590610370316
LP 791-18 d,442,1223.411,-0.019314909558715954,-0.016924777236454247
LP 791-18 d,443,1226.1638,-0.019349809540017304,-0.016942998183822056
LP 791-18 d,444,1228.9163,-0.01951065643925176,-0.017007521495315814
LP 791-18 d,445,1231.6689,-0.01956419996281511,-0.017037453899774846
LP 791-18 d,446,1234.4222,-0.01972636630011948,-0.017183662135039413
LP 791-18 d,447,1237.1758,-0.020078480709798896,-0.01751549513073769
LP 791-18 d,448,1239.9291,-0.02013329624242033,-0.017637196973055325
LP 791-18 d,449,1242.6852,-0.020033631563364906,-0.017624394198946902
LP 791-18 d,450,1245.4383,-0.02023401570772876,-0.017808410439101863
LP 791-18 d,451,1248.1925,-0.01972439888095323,-0.017333564183218186
LP 791-18 d,452,1250.9454,-0.019795487776264054,-0.017395827040218137
LP 791-18 d,453,1253.698,-0.01982997337222514,-0.017329007750731762
LP 791-18 d,454,1256.4506,-0.019852196379360976,-0.017324182668289723
LP 791-18 d,455,1259.2037,-0.02006074210112274,-0.01748861172859506
LP 791-18 d,456,1261.9566,-0.020281442633859115,-0.017715558268491804
LP 791-18 d,457,1264.71,-0.02032789354552733,-0.017826082292458523
LP 791-18 d,458,1267.4656,-0.02059605684826238,-0.01807536944625099
LP 791-18 d,459,1270.2188,-0.0207846209273157,-0.018255071073554063
LP 791-18 d,460,1272.9739,-0.02021717199363593,-0.0177931822422579
LP 791-18 d,461,1275.7269,-0.02034399146850774,-0.017907365103837947
LP 791-18 d,462,1278.4797,-0.020206144144822247,-0.017678101826049897
LP 791-18 d,463,1281.2324,-0.02022662632293759,-0.01767349684337205
LP 791-18 d,464,1283.9852,-0.02045372473844509,-0.01782738711494858
LP 791-18 d,465,1286.7378,-0.02057738787107155,-0.017937898544005293
LP 791-18 d,466,1289.4912,-0.020676364938253755,-0.018061070777548593
LP 791-18 d,467,1292.2459,-0.021119801837357954,-0.01843858184133751
LP 791-18 d,468,1294.9992,-0.02124533163714659,-0.018587463420999484
LP 791-18 d,469,1297.755,-0.020796432126644504,-0.018286001858541567
LP 791-18 d,470,1300.508,-0.02096968585487957,-0.018443790951778283
LP 791-18 d,471,1303.2614,-0.020628153114330416,-0.018054964293014564
LP 791-18 d,472,1306.0142,-0.02066343225374112,-0.018075189698265604
LP 791-18 d,473,1308.7668,-0.020839793741970425,-0.018152484723714224
LP 791-18 d,474,1311.5193,-0.020897148634503537,-0.018183494910772424
LP 791-18 d,475,1314.2726,-0.021058780456769455,-0.01833198725398688
LP 791-18 d,476,1317.0263,-0.02143955980204737,-0.018683325091842562
LP 791-18 d,477,1319.7796,-0.021491935863195977,-0.018798397832142655
LP 791-18 d,478,1322.5357,-0.021362086803492275,-0.018776940942643705
LP 791-18 d,479,1325.2888,-0.021558813233696128,-0.01895797484507966
LP 791-18 d,480,1328.043,-0.021038919153170355,-0.018463937081605764
LP 791-18 d,481,1330.7959,-0.021108100321725942,-0.018527542335277758
LP 791-18 d,482,1333.5484,-0.0211566108353054,-0.01846684805809673
LP 791-18 d,483,1336.3011,-0.021180629727041378,-0.018464244506049
LP 791-18 d,484,1339.0541,-0.02139354926521264,-0.01863711929058809
LP 791-18 d,485,1341.8071,-0.02163480411081764,-0.018876341612667602
LP 791-18 d,486,1344.5604,-0.021674133846318,-0.018981009880917554
LP 791-18 d,487,1347.3162,-0.021930953592118385,-0.01923660457873666
LP 791-18 d,488,1350.0694,-0.022117494932672344,-0.019411860249192614
LP 791-18 d,489,1352.8244,-0.021527909952283153,-0.018927094489299634
LP 791-18 d,490,1355.5773,-0.0216510784955517,-0.019041257653725552
LP 791-18 d,491,1358.3302,-0.021521255583138554,-0.01881022635120644
LP 791-18 d,492,1361.0829,-0.0215435853569943,-0.018808103672427023
LP 791-18 d,493,1363.8356,-0.021781799568998395,-0.018974529962633824
LP 791-18 d,494,1366.5882,-0.021914620351026315,-0.019090485966671622
LP 791-18 d,495,1369.3416,-0.02200712861804277,-0.019211682132890928
LP 791-18 d,496,1372.0965,-0.02246718037804385,-0.01960628392180297
LP 791-18 d,497,1374.8497,-0.02259277537405069,-0.019749511612417336
LP 791-18 d,498,1377.6055,-0.022112995505494837,-0.019428068287197675
LP 791-18 d,499,1380.3585,-0.022282485148252817,-0.019584209752792958
LP 791-18 d,500,1383.1119,-0.021942213023521617,-0.01918489089371178
LP 791-18 d,501,1385.8647,-0.02197859355192122,-0.019207263179168876
LP 791-18 d,502,1388.6172,-0.022169793425973694,-0.0192963501694976
LP 791-18 d,503,1391.3698,-0.022232247629517587,-0.01933028662142533
LP 791-18 d,504,1394.1231,-0.0223936452136968,-0.01948254427975371
LP 791-18 d,505,1396.8768,-0.022802508294716972,-0.01985211288570099
LP 791-18 d,506,1399.6302,-0.022852866366974922,-0.019960803892217882
LP 791-18 d,507,1402.3862,-0.02269139156555866,-0.019929120600636452
LP 791-18 d,508,1405.1393,-0.02288421590674261,-0.020106747125055335
LP 791-18 d,509,1407.8935,-0.022355167069918025,-0.01959428715508693
LP 791-18 d,510,1410.6463,-0.02242279600409347,-0.01965892141538461
LP 791-18 d,511,1413.3989,-0.022484927837012947,-0.01960652238858529
LP 791-18 d,512,1416.1515,-0.02251207087010698,-0.019605046173182927
LP 791-18 d,513,1418.9045,-0.022730935823346954,-0.019785816331022943
LP 791-18 d,514,1421.6575,-0.022992372431872354,-0.020038901556063138
LP 791-18 d,515,1424.4109,-0.023025224415505363,-0.020137909772756757
LP 791-18 d,516,1427.1667,-0.023267207353228514,-0.020397828888462755
LP 791-18 d,517,1429.9199,-0.023451182785720448,-0.02056825532372386
LP 791-18 d,518,1432.6749,-0.022840606979798395,-0.020060745765476895
LP 791-18 d,519,1435.4278,-0.02295983872204488,-0.020174598916810282
LP 791-18 d,520,1438.1806,-0.022840002085331435,-0.019943326090697155
LP 791-18 d,521,1440.9333,-0.022863404887402794,-0.019943088500667727
LP 791-18 d,522,1443.6861,-0.023111790594157355,-0.020121494703516873
LP 791-18 d,523,1446.4387,-0.02325570829498247,-0.020244750781785115
LP 791-18 d,524,1449.1921,-0.023341759789900607,-0.020363306725812436
LP 791-18 d,525,1451.947,-0.023815346955188943,-0.020774749058773523
LP 791-18 d,526,1454.7003,-0.023940724727253837,-0.020912152483788304
LP 791-18 d,527,1457.456,-0.023430214318750586,-0.020569860639170656
LP 791-18 d,528,1460.209,-0.023595594077278292,-0.020724163603290435
LP 791-18 d,529,1462.9623,-0.02325835146893951,-0.020314763928354296
LP 791-18 d,530,1465.7151,-0.023295419652640703,-0.020339388552429227
LP 791-18 d,531,1468.4676,-0.023502383083723544,-0.020442245865297082
LP 791-18 d,532,1471.2202,-0.023569966171180567,-0.020478315286027282
LP 791-18 d,533,1473.9735,-0.023729695162955977,-0.020632573715829494
LP 791-18 d,534,1476.7273,-0.024167616008526238,-0.021022477659244032
LP 791-18 d,535,1479.4807,-0.02421616102628832,-0.021124607648289384
LP 791-18 d,536,1482.2367,-0.02402157645610714,-0.021081468630200106
LP 791-18 d,537,1484.9899,-0.024210279884528063,-0.02125549234119717
LP 791-18 d,538,1487.7439,-0.023673250050933348,-0.020724410273487592
LP 791-18 d,539,1490.4968,-0.02373950079095266,-0.020790503465150323
LP 791-18 d,540,1493.2493,-0.023817314203370188,-0.020745380151083737
LP 791-18 d,541,1496.0019,-0.02384676102087724,-0.020746789227814588
LP 791-18 d,542,1498.755,-0.024069143412589256,-0.020935885193466675
LP 791-18 d,543,1501.508,-0.02435456029229499,-0.021203424377290503
LP 791-18 d,544,1504.2614,-0.02438091384510699,-0.021296701003393537
LP 791-18 d,545,1507.0172,-0.024605262765817315,-0.02155960601908191
LP 791-18 d,546,1509.7704,-0.024786368456489072,-0.021724963160295374
LP 791-18 d,547,1512.5253,-0.024155162677061526,-0.02119445343669213
LP 791-18 d,548,1515.2783,-0.024270842947544224,-0.02130810794892568
LP 791-18 d,549,1518.031,-0.024160781879118076,-0.02107614614646991
LP 791-18 d,550,1520.7837,-0.024186319251384703,-0.021078797951304296
LP 791-18 d,551,1523.5365,-0.02444503045080637,-0.021270190918357912
LP 791-18 d,552,1526.2891,-0.024600992620207762,-0.021400719544999447
LP 791-18 d,553,1529.0426,-0.02467996221434987,-0.021517207435408636
LP 791-18 d,554,1531.7975,-0.02516482467331116,-0.021943837968819935
LP 791-18 d,555,1534.5508,-0.025289730718441206,-0.022075244758525514
LP 791-18 d,556,1537.3065,-0.02474843388631598,-0.021711699969728215
LP 791-18 d,557,1540.0595,-0.024909767069630107,-0.021863894135094597
LP 791-18 d,558,1542.8128,-0.024575648435302355,-0.021444982451839678
LP 791-18 d,559,1545.5655,-0.02461423254726469,-0.021471969877666197
LP 791-18 d,560,1548.3181,-0.024836478360384717,-0.021587596229437622
LP 791-18 d,561,1551.0706,-0.0249102669581589,-0.021627699586588278
LP 791-18 d,562,1553.8239,-0.025068620520187324,-0.021785550631420847
LP 791-18 d,563,1556.5779,-0.025534490305290092,-0.022194194533540212
LP 791-18 d,564,1559.3312,-0.02558154058169748,-0.022289988154398088
LP 791-18 d,565,1562.0872,-0.025352775595138155,-0.02223393165172638
LP 791-18 d,566,1564.8404,-0.025537174523833528,-0.022403920224860485
LP 791-18 d,567,1567.5944,-0.024993189996621368,-0.021855106089788023
LP 791-18 d,568,1570.3472,-0.0250585080775636,-0.021922286224935306
LP 791-18 d,569,1573.0997,-0.02515118720953069,-0.021886845587459902
LP 791-18 d,570,1575.8523,-0.025184631067531882,-0.02188985929728915
LP 791-18 d,571,1578.6054,-0.025412150672082134,-0.022086751550205008
LP 791-18 d,572,1581.3585,-0.025720940833252826,-0.022370221413666513
LP 791-18 d,573,1584.1119,-0.025741474152482624,-0.022457945315636607
LP 791-18 d,574,1586.8677,-0.025944933916662194,-0.022721863645529083
LP 791-18 d,575,1589.6209,-0.026122628549046567,-0.02288175847365892
LP 791-18 d,576,1592.3758,-0.025472150050063647,-0.022328475819676896
LP 791-18 d,577,1595.1287,-0.025584035575775488,-0.022441623572149183
LP 791-18 d,578,1597.8815,-0.025485603202923812,-0.022210674177813416
LP 791-18 d,579,1600.6341,-0.025512627484886252,-0.022215498070409012
LP 791-18 d,580,1603.3869,-0.02578107742942848,-0.02241890418190451
LP 791-18 d,581,1606.1396,-0.025950743028488432,-0.022559011638804805
LP 791-18 d,582,1608.893,-0.026022835503908937,-0.022672744320743732
LP 791-18 d,583,1611.648,-0.026515435054761838,-0.023114182136396266
LP 791-18 d,584,1614.4013,-0.02663949428210799,-0.023239398003397582
LP 791-18 d,585,1617.1569,-0.02606783336909757,-0.02285381096362471
LP 791-18 d,586,1619.91,-0.026224758133821524,-0.023003728228331966
LP 791-18 d,587,1622.6632,-0.02589567576524132,-0.02257569869289
LP 791-18 d,588,1625.4159,-0.025935206019312318,-0.022605194083553215
LP 791-18 d,589,1628.1685,-0.02617312381789816,-0.02273551343046165
LP 791-18 d,590,1630.921,-0.026253709381762746,-0.022778950423571587
LP 791-18 d,591,1633.6744,-0.026409295952817047,-0.02293853699416104
LP 791-18 d,592,1636.4284,-0.026903414884372978,-0.02336793158247019
LP 791-18 d,593,1639.1817,-0.026949097665237787,-0.023457181656567627
LP 791-18 d,594,1641.9377,-0.026684996618996593,-0.02338706548744085
LP 791-18 d,595,1644.6909,-0.026864866761570738,-0.023552855742764223
LP 791-18 d,596,1647.4448,-0.02631524343541969,-0.022986053956628894
LP 791-18 d,597,1650.1976,-0.0263797205911942,-0.02305482433666839
LP 791-18 d,598,1652.9501,-0.026489619048561508,-0.023027821453524666
LP 791-18 d,599,1655.7027,-0.026525960724256947,-0.023034442842799763
LP 791-18 d,600,1658.4558,-0.026756090756634876,-0.023239509192308105
LP 791-18 d,601,1661.209,-0.02709192387828807,-0.023539455595255276
LP 791-18 d,602,1663.9624,-0.02710667251290033,-0.023621574968046843
LP 791-18 d,603,1666.7182,-0.027286644998866905,-0.02388514960671273
LP 791-18 d,604,1669.4714,-0.027460692942668175,-0.02403935439747329
LP 791-18 d,605,1672.2263,-0.026791343698050696,-0.023463092621796022
LP 791-18 d,606,1674.9792,-0.02689989660507308,-0.023575891926611803
LP 791-18 d,607,1677.7319,-0.026813036468865903,-0.02334536039370505
LP 791-18 d,608,1680.4845,-0.02684254084465465,-0.02335351628016724
LP 791-18 d,609,1683.2373,-0.027120378318841176,-0.02357027316429594
LP 791-18 d,610,1685.99,-0.027305326174882794,-0.02371959500419507
LP 791-18 d,611,1688.7435,-0.027369958979534204,-0.023831199605410802
LP 791-18 d,612,1691.4986,-0.027867784035379373,-0.024285593307013187
LP 791-18 d,613,1694.2518,-0.027990678884862064,-0.024404437024259096
LP 791-18 d,614,1697.0074,-0.02738872266559156,-0.0239965213402229
LP 791-18 d,615,1699.7604,-0.027541373898202437,-0.024143892499978392
LP 791-18 d,616,1702.5136,-0.02721722482738187,-0.02370736567036147
LP 791-18 d,617,1705.2663,-0.027258667403202708,-0.02373944512169146
LP 791-18 d,618,1708.0189,-0.027512137354733568,-0.023883435037760137
LP 791-18 d,619,1710.7715,-0.027600245893381725,-0.023932169514409907
LP 791-18 d,620,1713.5248,-0.027753312043387268,-0.02409516899524533
LP 791-18 d,621,1716.2789,-0.028274109189396768,-0.02454340716462866
LP 791-18 d,622,1719.0322,-0.028318609101688708,-0.024626311213296503
LP 791-18 d,623,1721.7882,-0.02801843580186869,-0.024540794767290208
LP 791-18 d,624,1724.5414,-0.028193650399543912,-0.024701945799961322
LP 791-18 d,625,1727.2953,-0.027639284041242718,-0.024118170584188192
LP 791-18 d,626,1730.0481,-0.027703455558139467,-0.024188093294242208
LP 791-18 d,627,1732.8005,-0.027829370999143066,-0.024172119858803853
LP 791-18 d,628,1735.5531,-0.027870633154861935,-0.024180933364277735
LP 791-18 d,629,1738.3062,-0.028104988702580158,-0.024393657657128642
LP 791-18 d,630,1741.0595,-0.028466984064834833,-0.024711432549338497
LP 791-18 d,631,1743.8129,-0.028476625328494265,-0.024788103802620753
LP 791-18 d,632,1746.5688,-0.02863017257618594,-0.025049395446103517
LP 791-18 d,633,1749.322,-0.02880003966311051,-0.025197516892831118
LP 791-18 d,634,1752.0767,-0.028113346135569373,-0.024598588140179345
LP 791-18 d,635,1754.8296,-0.028218396440706783,-0.024710709833243527
LP 791-18 d,636,1757.5823,-0.0281448018060928,-0.02448248379459983
LP 791-18 d,637,1760.3349,-0.02817630150889272,-0.024493124506534514
LP 791-18 d,638,1763.0878,-0.028463392372259477,-0.024721831167880737
LP 791-18 d,639,1765.8405,-0.02866487783080629,-0.024883120257300106
LP 791-18 d,640,1768.5939,-0.028722425580099298,-0.024991891847548686
LP 791-18 d,641,1771.3491,-0.02922161913375021,-0.025458743419676466
LP 791-18 d,642,1774.1024,-0.02934290837538356,-0.02557099404998553
LP 791-18 d,643,1776.8579,-0.02871133585313146,-0.025140041812846903
LP 791-18 d,644,1779.6109,-0.028859339720384014,-0.025284723491495242
LP 791-18 d,645,1782.364,-0.02854221101119947,-0.024840071969038036
LP 791-18 d,646,1785.1168,-0.02858482498459125,-0.02487492571799521
LP 791-18 d,647,1787.8693,-0.028853558109631194,-0.025034434290773788
LP 791-18 d,648,1790.6219,-0.02895050926690601,-0.02508787485612629
LP 791-18 d,649,1793.3752,-0.029099831645226004,-0.025252363496520047
LP 791-18 d,650,1796.1294,-0.029646809885434777,-0.025721340363816125
LP 791-18 d,651,1798.8827,-0.029690163153418325,-0.025797666429753008
LP 791-18 d,652,1801.6387,-0.029353085415095848,-0.025695693627085348
LP 791-18 d,653,1804.3918,-0.02952340587762592,-0.02585207623360475
LP 791-18 d,654,1807.1457,-0.02896575469048912,-0.02525100551088144
LP 791-18 d,655,1809.8985,-0.029029604763536554,-0.025322662654389205
LP 791-18 d,656,1812.6509,-0.02917406349411067,-0.025316335236766463
LP 791-18 d,657,1815.4035,-0.029218977703294513,-0.02532950485647234
LP 791-18 d,658,1818.1567,-0.02945498329700058,-0.02555022988485689
LP 791-18 d,659,1820.9099,-0.029846539175878206,-0.02588629517344998
LP 791-18 d,660,1823.6634,-0.029851139778202196,-0.025957482312378488
LP 791-18 d,661,1826.4193,-0.02997591526946053,-0.02621513515987317
LP 791-18 d,662,1829.1725,-0.03014141253879643,-0.026356959196618845
LP 791-18 d,663,1831.9272,-0.02943786977743912,-0.025735199962355182
LP 791-18 d,664,1834.68,-0.029539907372509333,-0.025846850798188825
LP 791-18 d,665,1837.4327,-0.029479708334065435,-0.025620176194934174
LP 791-18 d,666,1840.1853,-0.029514099087464274,-0.025634631044795242
LP 791-18 d,667,1842.9382,-0.02980954873828523,-0.02587696493264957
LP 791-18 d,668,1845.6909,-0.03002977929077133,-0.026049497160329338
LP 791-18 d,669,1848.4444,-0.030079721071615495,-0.026156109944167838
LP 791-18 d,670,1851.1996,-0.030577611240005353,-0.026633399166939853
LP 791-18 d,671,1853.9529,-0.030696942229951674,-0.026738870527424297
LP 791-18 d,672,1856.7084,-0.030035923483637816,-0.026284710081426965
LP 791-18 d,673,1859.4613,-0.030179501672364495,-0.026426433797951177
LP 791-18 d,674,1862.2145,-0.029869075243823318,-0.025974334901775364
LP 791-18 d,675,1864.9672,-0.029914002087480185,-0.02601200227377376
LP 791-18 d,676,1867.7197,-0.030198367872571907,-0.026185997866377875
LP 791-18 d,677,1870.4723,-0.030304454200177133,-0.026246159183529016
LP 791-18 d,678,1873.2256,-0.03045008957474238,-0.026413837583049826
LP 791-18 d,679,1875.9799,-0.03102136830193558,-0.026901395279310236
LP 791-18 d,680,1878.7332,-0.03106363028632586,-0.026971310375984103
LP 791-18 d,681,1881.4892,-0.030689207475006697,-0.02685167034223923
LP 791-18 d,682,1884.2423,-0.030854563140110258,-0.027002833636970536
LP 791-18 d,683,1886.9961,-0.0302943616632092,-0.026385610040506435
LP 791-18 d,684,1889.7489,-0.030358521608377487,-0.02645849011514656
LP 791-18 d,685,1892.5013,-0.0305200185796366,-0.0264645041888798
LP 791-18 d,686,1895.2539,-0.030570852180062502,-0.026480560017716925
LP 791-18 d,687,1898.0071,-0.03081008107847083,-0.0267087712418288
LP 791-18 d,688,1900.7604,-0.031229995259536736,-0.027064344814789365
LP 791-18 d,689,1903.5138,-0.03123019724853293,-0.027130176436457987
LP 791-18 d,690,1906.2697,-0.031323643195946715,-0.027382304440607186
LP 791-18 d,691,1909.0229,-0.031484300096963125,-0.02751743962267028
LP 791-18 d,692,1911.7776,-0.030765498253003898,-0.026873244094076654
LP 791-18 d,693,1914.5305,-0.03086443893403157,-0.026984069919080866
LP 791-18 d,694,1917.2831,-0.03081912696393374,-0.02676103179328493
LP 791-18 d,695,1920.0357,-0.030856122964678434,-0.02677831340179182
LP 791-18 d,696,1922.7886,-0.031160271287035357,-0.027032453567699122
LP 791-18 d,697,1925.5413,-0.031400032315559656,-0.027219404127663438
LP 791-18 d,698,1928.2948,-0.031442886064041886,-0.02732313906130912
LP 791-18 d,699,1931.0501,-0.03193543913857866,-0.02781026613592985
LP 791-18 d,700,1933.8034,-0.0320523248644804,-0.027908714436080118
LP 791-18 d,701,1936.5588,-0.031362788944306885,-0.02743071509303263
LP 791-18 d,702,1939.3118,-0.03150155907019325,-0.027569363595375762
LP 791-18 d,703,1942.0649,-0.03120013205170835,-0.02711016313514847
LP 791-18 d,704,1944.8175,-0.031246443080590325,-0.02715088484296757
LP 791-18 d,705,1947.5701,-0.031545458421760486,-0.027341106559561013
LP 791-18 d,706,1950.3227,-0.031662727186130724,-0.02740753612329172
LP 791-18 d,707,1953.0761,-0.03180372601286763,-0.02757652915761355
LP 791-18 d,708,1955.8303,-0.03239797718788395,-0.028084334084269358
LP 791-18 d,709,1958.5837,-0.03243908183230815,-0.0281475848125865
LP 791-18 d,710,1961.3397,-0.032026794785451784,-0.028009304982788308
LP 791-18 d,711,1964.0928,-0.03218692546465718,-0.028155155283684508
LP 791-18 d,712,1966.8465,-0.031625779911337304,-0.027521379263362178
LP 791-18 d,713,1969.5993,-0.03169010177271048,-0.027596149230021183
LP 791-18 d,714,1972.3517,-0.031871209490645924,-0.027613040432697744
LP 791-18 d,715,1975.1043,-0.03192664581865756,-0.02763425218586235
LP 791-18 d,716,1977.8575,-0.032166515364224324,-0.027870277388728937
LP 791-18 d,717,1980.6108,-0.032617787937397225,-0.028245697349575494
LP 791-18 d,718,1983.3643,-0.032613663697020456,-0.0283061496065784
LP 791-18 d,719,1986.1202,-0.03267370784396917,-0.02855141591089705
LP 791-18 d,720,1988.8734,-0.03282935223637651,-0.02867966261692345
LP 791-18 d,721,1991.628,-0.03209591116046795,-0.028012902389264127
LP 791-18 d,722,1994.3809,-0.032192257328006235,-0.028123159897177175
LP 791-18 d,723,1997.1335,-0.03216217278463773,-0.027902831679284645
LP 791-18 d,724,1999.8861,-0.03220253736185441,-0.02792445306886293
LP 791-18 d,725,2002.639,-0.03251396659061356,-0.028192412605903883
LP 791-18 d,726,2005.3918,-0.032776015527133495,-0.02839268609454848
LP 791-18 d,727,2008.1452,-0.03281133012637838,-0.028494256445128485
LP 791-18 d,728,2010.9006,-0.03329580345280192,-0.02898906863379125
LP 791-18 d,729,2013.6539,-0.033409886768822616,-0.029080301444992074
LP 791-18 d,730,2016.4093,-0.0326920807622173,-0.028578403277606412
LP 791-18 d,731,2019.1622,-0.03282636507742609,-0.02871370844809462
LP 791-18 d,732,2021.9153,-0.03253338238368997,-0.028248146522628304
LP 791-18 d,733,2024.6679,-0.032582433955212764,-0.028291922697007976
LP 791-18 d,734,2027.4205,-0.03289689675079899,-0.02849735395489006
LP 791-18 d,735,2030.1731,-0.033025311655592304,-0.02857209177000186
LP 791-18 d,736,2032.9265,-0.03316158497682409,-0.02874402215616101
LP 791-18 d,737,2035.6808,-0.03377659651732756,-0.029269770148175667
LP 791-18 d,738,2038.4342,-0.033816482638940215,-0.02932649141166621
LP 791-18 d,739,2041.1902,-0.03336614599606946,-0.02916849827920487
LP 791-18 d,740,2043.9432,-0.0335210389682743,-0.029308574034985213
LP 791-18 d,741,2046.697,-0.03295949439529977,-0.02865952251318049
LP 791-18 d,742,2049.4497,-0.03302471789265837,-0.02873559008094162
LP 791-18 d,743,2052.2021,-0.0332237232451007,-0.028766106583589135
LP 791-18 d,744,2054.9547,-0.03328618526893479,-0.028791002229809237
LP 791-18 d,745,2057.7079,-0.033528203935475176,-0.02903431544882551
LP 791-18 d,746,2060.4613,-0.0340092613591878,-0.029430660434627498
LP 791-18 d,747,2063.2148,-0.03400138675397102,-0.029485829807526898
LP 791-18 d,748,2065.9707,-0.03402590374935244,-0.029722419449626614
LP 791-18 d,749,2068.7239,-0.034176136690803105,-0.029843390388123225
LP 791-18 d,750,2071.4785,-0.033429654000428854,-0.029154539345199737
LP 791-18 d,751,2074.2313,-0.033523402356422594,-0.02926384554211836
LP 791-18 d,752,2076.9839,-0.03350978673006466,-0.029048521156255447
LP 791-18 d,753,2079.7365,-0.03355347183287449,-0.029073344848711713
LP 791-18 d,754,2082.4893,-0.03387296210757995,-0.02935290271170743
LP 791-18 d,755,2085.2422,-0.034157588583184406,-0.02957005863527229
LP 791-18 d,756,2087.9957,-0.03418599536325928,-0.02966873395098446
LP 791-18 d,757,2090.751,-0.034658326468615996,-0.030170536631430878
LP 791-18 d,758,2093.5043,-0.034769083914397925,-0.030254301524564653
LP 791-18 d,759,2096.2597,-0.034024182298253436,-0.029727946334332955
LP 791-18 d,760,2099.0126,-0.034153591475842404,-0.02985981860956599
LP 791-18 d,761,2101.7656,-0.033871597722281876,-0.029388208702130214
LP 791-18 d,762,2104.5183,-0.0339222536986199,-0.02943533669667886
LP 791-18 d,763,2107.2709,-0.0342506913325451,-0.02965756560661248
LP 791-18 d,764,2110.0235,-0.034392822044083005,-0.02974033548252919
LP 791-18 d,765,2112.7769,-0.034523681389600824,-0.02991347306397074
LP 791-18 d,766,2115.5313,-0.03515738581836558,-0.030458511208053096
LP 791-18 d,767,2118.2847,-0.035195883880533074,-0.03050843150822402
LP 791-18 d,768,2121.0406,-0.03470728115462407,-0.030329831881772407
LP 791-18 d,769,2123.7937,-0.034856651945119665,-0.03046407619240199
LP 791-18 d,770,2126.5474,-0.03429647715529427,-0.02979926077159689
LP 791-18 d,771,2129.3001,-0.03436230134821017,-0.02987738401088791
LP 791-18 d,772,2132.0525,-0.03458168803672379,-0.029920005120402493
LP 791-18 d,773,2134.8051,-0.0346499509100795,-0.02995093728441134
LP 791-18 d,774,2137.5582,-0.03489156592513609,-0.030201871601093444
LP 791-18 d,775,2140.3118,-0.03540490507475624,-0.030619316858519596
LP 791-18 d,776,2143.0652,-0.0353933337860326,-0.03066918768490723
LP 791-18 d,777,2145.8212,-0.03538052465773944,-0.030895797930497793
LP 791-18 d,778,2148.5744,-0.03552519786353514,-0.03100930768187027
LP 791-18 d,779,2151.3289,-0.034766420420965005,-0.0302982693406193
LP 791-18 d,780,2154.0817,-0.03485806813296222,-0.0304069268463536
LP 791-18 d,781,2156.8342,-0.03486149473201294,-0.030195493282917596
LP 791-18 d,782,2159.5868,-0.0349090955023712,-0.030225230121686764
LP 791-18 d,783,2162.3397,-0.035234765436598536,-0.030518721917815128
LP 791-18 d,784,2165.0926,-0.03554514602592462,-0.03075128816817596
LP 791-18 d,785,2167.8461,-0.03556626298359333,-0.030847812258343765
LP 791-18 d,786,2170.6015,-0.0360237225045239,-0.031354359433862555
LP 791-18 d,787,2173.3548,-0.03613082476613272,-0.031430451645974244
LP 791-18 d,788,2176.1101,-0.03535912730103519,-0.030879687465585448
LP 791-18 d,789,2178.8631,-0.03548409760105642,-0.03100785761125735
LP 791-18 d,790,2181.616,-0.03521227611008726,-0.03053100849956536
LP 791-18 d,791,2184.3687,-0.03526615418786605,-0.03058144564693066
LP 791-18 d,792,2187.1212,-0.03560950338123803,-0.03081950417617918
LP 791-18 d,793,2189.8738,-0.035765287923368305,-0.03091233335862853
LP 791-18 d,794,2192.6273,-0.03589054961730653,-0.031088176911907794
LP 791-18 d,795,2195.3818,-0.0365404139979546,-0.031650106802771916
LP 791-18 d,796,2198.1352,-0.03657736319519245,-0.03169332809102343
LP 791-18 d,797,2200.8911,-0.03605052395278108,-0.0314931919024275
LP 791-18 d,798,2203.6441,-0.036194421912114194,-0.031621131737665564
LP 791-18 d,799,2206.3977,-0.03563594569732231,-0.030941970351250347
LP 791-18 d,800,2209.1504,-0.035703236415429274,-0.031021469237202837
LP 791-18 d,801,2211.9029,-0.03594121347532564,-0.031078955460088764
LP 791-18 d,802,2214.6554,-0.0360177367565484,-0.031114490553591168
LP 791-18 d,803,2217.4086,-0.03626038086849803,-0.03137249510336915
LP 791-18 d,804,2220.1622,-0.03680401012661605,-0.031811977858978935
LP 791-18 d,805,2222.9157,-0.03678922808467178,-0.031856611517014244
LP 791-18 d,806,2225.6716,-0.03673742011778813,-0.03207151409606013
LP 791-18 d,807,2228.4248,-0.036876192536510644,-0.03217718195583075
LP 791-18 d,808,2231.1793,-0.03610669269983191,-0.03144449811134109
LP 791-18 d,809,2233.9321,-0.036196310819377686,-0.03155210140084819
LP 791-18 d,810,2236.6846,-0.0362177187830639,-0.031347072865173686
LP 791-18 d,811,2239.4372,-0.036269463610096864,-0.03138042621276327
LP 791-18 d,812,2242.1901,-0.036602465651412786,-0.03168525746787054
LP 791-18 d,813,2244.943,-0.03693838887511447,-0.031937132209804986
LP 791-18 d,814,2247.6965,-0.03695292698694175,-0.032030765347371926
LP 791-18 d,815,2250.452,-0.03739155635184943,-0.032541279114866484
LP 791-18 d,816,2253.2053,-0.03749445112907779,-0.032609449496249
LP 791-18 d,817,2255.9606,-0.03669737187192368,-0.03203378596390394
LP 791-18 d,818,2258.7135,-0.03681750312307486,-0.032158194366274984
LP 791-18 d,819,2261.4664,-0.03655854794669722,-0.031676381919169216
LP 791-18 d,820,2264.219,-0.03661440453379328,-0.03173048970847958
LP 791-18 d,821,2266.9716,-0.03697099684723071,-0.031985769560378685
LP 791-18 d,822,2269.7242,-0.03714324048087292,-0.03208859837468481
LP 791-18 d,823,2272.4776,-0.03726245243478843,-0.03226556483514287
LP 791-18 d,824,2275.2322,-0.03792577824287946,-0.032845415953488555
LP 791-18 d,825,2277.9856,-0.037960909991397784,-0.03288166011452631
LP 791-18 d,826,2280.7415,-0.037395909018414386,-0.0326591692924012
LP 791-18 d,827,2283.4945,-0.037534024058004434,-0.032780786738840106
LP 791-18 d,828,2286.2481,-0.0369791982489005,-0.03208669162904698
LP 791-18 d,829,2289.0008,-0.037047483401238424,-0.03216842070332859
LP 791-18 d,830,2291.7532,-0.03730625887192218,-0.03223922878942176
LP 791-18 d,831,2294.5058,-0.037390102468179975,-0.03228177440905711
LP 791-18 d,832,2297.259,-0.03763128393620718,-0.03254720795848698
LP 791-18 d,833,2300.0126,-0.03820711668868171,-0.03300870501925601
LP 791-18 d,834,2302.7661,-0.03818912342831027,-0.033048090581814904
LP 791-18 d,835,2305.5221,-0.03809681678285415,-0.033250030328872526
LP 791-18 d,836,2308.2753,-0.038229557155318616,-0.03334768475724559
LP 791-18 d,837,2311.0297,-0.03745020011001543,-0.03259329051797977
LP 791-18 d,838,2313.7825,-0.03753826126239801,-0.03270018201601488
LP 791-18 d,839,2316.535,-0.037578475075861206,-0.03250024537828722
LP 791-18 d,840,2319.2875,-0.03763475964206009,-0.03253913840808309
LP 791-18 d,841,2322.0404,-0.03797282804907809,-0.032857950374818756
LP 791-18 d,842,2324.7934,-0.0383377304192436,-0.03312728202354265
LP 791-18 d,843,2327.5469,-0.0383453696495053,-0.03321878993529026
LP 791-18 d,844,2330.3024,-0.03876253427233678,-0.033730964112237416
LP 791-18 d,845,2333.0557,-0.03886094390236394,-0.033790994193168444
LP 791-18 d,846,2335.811,-0.03803880995883446,-0.03319058323859281
LP 791-18 d,847,2338.5639,-0.03815465054276501,-0.03331095735393319
LP 791-18 d,848,2341.3168,-0.03790773621904009,-0.03282506514324268
LP 791-18 d,849,2344.0694,-0.03796723324967388,-0.032882753769627016
LP 791-18 d,850,2346.822,-0.03833792912610079,-0.0331543736419917
LP 791-18 d,851,2349.5746,-0.03852675239795644,-0.0332691710113977
LP 791-18 d,852,2352.328,-0.03863968311816279,-0.033448635730110254
LP 791-18 d,853,2355.0827,-0.03931365775770246,-0.03404393671644357
LP 791-18 d,854,2357.8361,-0.03934673477397155,-0.03407325784883142
LP 791-18 d,855,2360.5919,-0.0387437804356523,-0.03382762962291963
LP 791-18 d,856,2363.345,-0.03887623329364942,-0.033942438399208186
LP 791-18 d,857,2366.0985,-0.03832514744635773,-0.03323497520159435
LP 791-18 d,858,2368.8512,-0.038395440983549634,-0.03331816321997394
LP 791-18 d,859,2371.6036,-0.038673332665439375,-0.03340501241700622
LP 791-18 d,860,2374.3561,-0.03876683125190539,-0.03345322041923282
LP 791-18 d,861,2377.1094,-0.03900790860370762,-0.03372549362893551
LP 791-18 d,862,2379.8631,-0.03961352276064645,-0.03420979990460182
LP 791-18 d,863,2382.6166,-0.039592703041307686,-0.03424396086302295
LP 791-18 d,864,2385.3725,-0.03945864380011699,-0.03443130854611809
LP 791-18 d,865,2388.1257,-0.03958506748904256,-0.03452057695494659
LP 791-18 d,866,2390.8801,-0.03879736933140521,-0.033745074728358304
LP 791-18 d,867,2393.6328,-0.03888401482026893,-0.03385083698594826
LP 791-18 d,868,2396.3853,-0.03894362336404811,-0.033658726298654074
LP 791-18 d,869,2399.1379,-0.03900498995653834,-0.03370169442177939
LP 791-18 d,870,2401.8908,-0.039349569516161864,-0.034031547147606034
LP 791-18 d,871,2404.6438,-0.03974273940366402,-0.03432252341099229
LP 791-18 d,872,2407.3973,-0.039744234844420134,-0.034411158202601655
LP 791-18 d,873,2410.1529,-0.04013619009128888,-0.03492415092205192
LP 791-18 d,874,2412.9062,-0.04022954575611948,-0.034975798086179566
LP 791-18 d,875,2415.6614,-0.039383999643632706,-0.03435021138921002
LP 791-18 d,876,2418.4143,-0.03949516511556794,-0.03446652325374089
LP 791-18 d,877,2421.1671,-0.039262957696792,-0.033976783187881665
LP 791-18 d,878,2423.9197,-0.03932489552016705,-0.034038485827750264
LP 791-18 d,879,2426.6723,-0.039708063409307215,-0.034327598214076716
LP 791-18 d,880,2429.425,-0.0399162648723177,-0.034454555453976354
LP 791-18 d,881,2432.1784,-0.040022674838382954,-0.03463508252161773
LP 791-18 d,882,2434.9331,-0.04070409131873021,-0.03524654213606482
LP 791-18 d,883,2437.6865,-0.04073475504719681,-0.03526867767550357
LP 791-18 d,884,2440.4423,-0.04009420248803508,-0.03499916446617135
LP 791-18 d,885,2443.1954,-0.04022065730441682,-0.035107188433357805
LP 791-18 d,886,2445.9489,-0.039675472485214414,-0.03438565997339538
LP 791-18 d,887,2448.7015,-0.03974711163027678,-0.03447126576111259
LP 791-18 d,888,2451.4539,-0.04004583475170875,-0.03457262823849305
LP 791-18 d,889,2454.2065,-0.04014855990453725,-0.03462892831475983
LP 791-18 d,890,2456.9597,-0.040387132577507145,-0.034908444770735514
LP 791-18 d,891,2459.7135,-0.041023756214599416,-0.03541530858410624
LP 791-18 d,892,2462.467,-0.041000061515205743,-0.035444236723833455
LP 791-18 d,893,2465.223,-0.04082306720647466,-0.035615797208265576
LP 791-18 d,894,2467.9761,-0.04094305105491003,-0.03569652226087783
LP 791-18 d,895,2470.7304,-0.040147987631826254,-0.03489987720013232
LP 791-18 d,896,2473.4832,-0.04023364379327177,-0.03500486953771542
LP 791-18 d,897,2476.2357,-0.04031372841745906,-0.034819079526187124
LP 791-18 d,898,2478.9882,-0.0403803529261495,-0.034868273440224584
LP 791-18 d,899,2481.7411,-0.040728876560478966,-0.035212097041949164
LP 791-18 d,900,2484.4942,-0.04115384008946421,-0.03552248474670705
LP 791-18 d,901,2487.2477,-0.041148920350678964,-0.03560902617800821
LP 791-18 d,902,2490.0033,-0.04151319711263568,-0.036120500170000014
LP 791-18 d,903,2492.7566,-0.0416012868395228,-0.03616353534880545
LP 791-18 d,904,2495.5118,-0.04073266549903565,-0.035513025773070694
LP 791-18 d,905,2498.2646,-0.04083979147117134,-0.0356249979245149
LP 791-18 d,906,2501.0175,-0.04062154389293937,-0.03513237598781416
LP 791-18 d,907,2503.77,-0.04068757448612814,-0.035197951922327775
LP 791-18 d,908,2506.5227,-0.04108382554659329,-0.03550379940770654
LP 791-18 d,909,2509.2753,-0.041311859054076194,-0.03564478208545552
LP 791-18 d,910,2512.0288,-0.0414115035400755,-0.03582762489349989
LP 791-18 d,911,2514.7836,-0.04209733188326936,-0.0364527293086212
LP 791-18 d,912,2517.537,-0.04212529276037458,-0.03646766557221781
LP 791-18 d,913,2520.2928,-0.04144749380975554,-0.036173635129216564
LP 791-18 d,914,2523.0458,-0.041568152877516695,-0.036274373345804634
LP 791-18 d,915,2525.7992,-0.04102869539246967,-0.03554050095954153
LP 791-18 d,916,2528.5519,-0.04110287580670047,-0.03562765185597527
LP 791-18 d,917,2531.3043,-0.04142106156223235,-0.03574615298566641
LP 791-18 d,918,2534.0568,-0.04153503606130471,-0.03580933562489008
LP 791-18 d,919,2536.8101,-0.04177238916963688,-0.03609545582912688
LP 791-18 d,920,2539.5639,-0.04243718866155177,-0.03662553008643954
LP 791-18 d,921,2542.3174,-0.04241087429818435,-0.036649208649123466
LP 791-18 d,922,2545.0734,-0.0421900807559723,-0.03680346123292111
LP 791-18 d,923,2547.8266,-0.04230339522700888,-0.036875279501146
LP 791-18 d,924,2550.5808,-0.04150239725959182,-0.03605814697266396
LP 791-18 d,925,2553.3335,-0.04158727465073753,-0.03616195533231803
LP 791-18 d,926,2556.086,-0.04168803878746985,-0.03598543252428499
LP 791-18 d,927,2558.8385,-0.04176080578054098,-0.03603921221656492
LP 791-18 d,928,2561.5915,-0.04211493163029445,-0.03639374797558048
LP 791-18 d,929,2564.3446,-0.042570476100536325,-0.03672797498620639
LP 791-18 d,930,2567.0981,-0.042559905149119004,-0.036811667007896176
LP 791-18 d,931,2569.8538,-0.04289306519376623,-0.03732073461787877
LP 791-18 d,932,2572.6071,-0.04297531216980133,-0.0373549238565829
LP 791-18 d,933,2575.3621,-0.04208544829816674,-0.036679117722997034
LP 791-18 d,934,2578.115,-0.04218820291816883,-0.0367867545255649
LP 791-18 d,935,2580.8678,-0.04198648780084113,-0.036291430717938056
LP 791-18 d,936,2583.6204,-0.042055504106883745,-0.036361391981245106
LP 791-18 d,937,2586.373,-0.04246342135320447,-0.0366848551275325
LP 791-18 d,938,2589.1257,-0.04271387756443801,-0.036840325873527036
LP 791-18 d,939,2591.8791,-0.042806705072052864,-0.03702419338878826
LP 791-18 d,940,2594.634,-0.043493363595189294,-0.03766333684507117
LP 791-18 d,941,2597.3874,-0.04351818734812696,-0.037670841811177525
LP 791-18 d,942,2600.1432,-0.04280376994438484,-0.03735161056556535
LP 791-18 d,943,2602.8962,-0.042918273962186504,-0.03744513043011466
LP 791-18 d,944,2605.6495,-0.042386947540762776,-0.03669809631082899
LP 791-18 d,945,2608.4022,-0.04246279384324225,-0.03678786638420206
LP 791-18 d,946,2611.1546,-0.04280145606253427,-0.0369220302877693
LP 791-18 d,947,2613.9071,-0.042926988971885294,-0.03699450949397942
LP 791-18 d,948,2616.6604,-0.04316094003206672,-0.03728769768076745
LP 791-18 d,949,2619.4143,-0.0438543161335474,-0.03784047744102281
LP 791-18 d,950,2622.1678,-0.04382528007181463,-0.03785889919208785
LP 791-18 d,951,2624.9238,-0.043559824346175446,-0.03799471916317998
LP 791-18 d,952,2627.677,-0.04366634753614562,-0.038057487336118356
LP 791-18 d,953,2630.4312,-0.04286049934898983,-0.037219861328139814
LP 791-18 d,954,2633.1839,-0.04294495791191366,-0.037322849118936574
LP 791-18 d,955,2635.9363,-0.043067726587196375,-0.037153949091134564
LP 791-18 d,956,2638.6888,-0.043146597152372124,-0.037214652125840075
LP 791-18 d,957,2641.4418,-0.04350353825475395,-0.037583102985081496
LP 791-18 d,958,2644.1949,-0.04399311315773957,-0.03793855131698365
LP 791-18 d,959,2646.9485,-0.04397665222541036,-0.03802018030455656
LP 791-18 d,960,2649.7042,-0.04427644691440946,-0.03852450120530193
LP 791-18 d,961,2652.4575,-0.044352693646033,-0.03854960772969207
LP 791-18 d,962,2655.2125,-0.043441979580165935,-0.037848856415166665
LP 791-18 d,963,2657.9654,-0.043541033114706806,-0.03795187380228526
LP 791-18 d,964,2660.7181,-0.043355213113045465,-0.03745490496112325
LP 791-18 d,965,2663.4707,-0.043428836796465475,-0.037529056069161015
LP 791-18 d,966,2666.2233,-0.043848670697570924,-0.037869529552153836
LP 791-18 d,967,2668.976,-0.044122411378339166,-0.03804121278835737
LP 791-18 d,968,2671.7295,-0.04420818803191651,-0.03822723824669083
LP 791-18 d,969,2674.4844,-0.04489250723418081,-0.03887787973462764
LP 791-18 d,970,2677.2378,-0.04491387711277639,-0.03887787840267265
LP 791-18 d,971,2679.9935,-0.044163303014101984,-0.0385329616119634
LP 791-18 d,972,2682.7465,-0.044271947336255835,-0.03861874705171431
LP 791-18 d,973,2685.4999,-0.043748289901486714,-0.03786043816262463
LP 791-18 d,974,2688.2525,-0.04382721816546109,-0.03795184394812168
LP 791-18 d,975,2691.0049,-0.04418549529145821,-0.03810414677764129
LP 791-18 d,976,2693.7574,-0.044324132526980975,-0.03818490870889946
LP 791-18 d,977,2696.5107,-0.04455569571291562,-0.03848446628762758
LP 791-18 d,978,2699.2647,-0.04527460977760711,-0.03906046527026774
LP 791-18 d,979,2702.0182,-0.045242975152632425,-0.039073572658708144
LP 791-18 d,980,2704.7742,-0.04493234652227329,-0.039189555967368506
LP 791-18 d,981,2707.5274,-0.04503190236573573,-0.039242921747700166
LP 791-18 d,982,2710.2815,-0.04422252095173462,-0.03838550384853079
LP 791-18 d,983,2713.0342,-0.04430684224507786,-0.03848726648084266
LP 791-18 d,984,2715.7866,-0.04445142150370884,-0.03832904046157637
LP 791-18 d,985,2718.5391,-0.04453762959883534,-0.0383949570018558
LP 791-18 d,986,2721.2921,-0.04489918627814404,-0.03877377078288191
LP 791-18 d,987,2724.0453,-0.045421070503834926,-0.03915506178600481
LP 791-18 d,988,2726.7989,-0.045399457091207296,-0.039233863563822524
LP 791-18 d,989,2729.5546,-0.04566282732594118,-0.03973252224704993
LP 791-18 d,990,2732.3079,-0.045732533779300866,-0.03974832317453547
LP 791-18 d,991,2735.0629,-0.04480290455148861,-0.03902230010407948
LP 791-18 d,992,2737.8157,-0.04489799237126135,-0.03912073587434861
LP 791-18 d,993,2740.5684,-0.044730513747708756,-0.038622241962912085
LP 791-18 d,994,2743.321,-0.044807761219090025,-0.03870118203349193
LP 791-18 d,995,2746.0736,-0.04523841707032261,-0.039059259717305395
LP 791-18 d,996,2748.8263,-0.04553767684637933,-0.03924789024767961
LP 791-18 d,997,2751.5798,-0.04561651172116399,-0.03943492413327476
LP 791-18 d,998,2754.3348,-0.046294671832583845,-0.040097162065194425
LP 791-18 d,999,2757.0882,-0.04631209248509549,-0.04008944559700467
LP 791-18 d,1000,2759.8439,-0.04552625508222263,-0.039718228906622244
LP 791-18 d,1001,2762.5969,-0.04562865758407497,-0.03979639227691223
LP 791-18 d,1002,2765.3502,-0.0451153519120453,-0.03902585837886363
LP 791-18 d,1003,2768.1028,-0.045196249348464335,-0.03912010047724834
LP 791-18 d,1004,2770.8552,-0.045574312075132184,-0.03928915469759886
LP 791-18 d,1005,2773.6077,-0.045727229299245664,-0.039380558198445215
LP 791-18 d,1006,2776.361,-0.04595455450453301,-0.039687022977886954
LP 791-18 d,1007,2779.1151,-0.04669851596963781,-0.04028546334575367
LP 791-18 d,1008,2781.8686,-0.04666411331163545,-0.040293247963290924
LP 791-18 d,1009,2784.6246,-0.04630776296608019,-0.04038834814764414
LP 791-18 d,1010,2787.3777,-0.04640022531566501,-0.04043218100832746
LP 791-18 d,1011,2790.1318,-0.045588506258354755,-0.03955499265521212
LP 791-18 d,1012,2792.8845,-0.04567296445156899,-0.0396558946335972
LP 791-18 d,1013,2795.6369,-0.045840877334285324,-0.03950666541732062
LP 791-18 d,1014,2798.3894,-0.04593421118579499,-0.039580213354838634
LP 791-18 d,1015,2801.1424,-0.04629745080956127,-0.0399728507677537
LP 791-18 d,1016,2803.8957,-0.04685486494690849,-0.040376976214247406
LP 791-18 d,1017,2806.6492,-0.04682787657111476,-0.04045373605868008
LP 791-18 d,1018,2809.405,-0.047052830112988886,-0.04094441467395882
LP 791-18 d,1019,2812.1583,-0.04711586053053907,-0.04095066697937
LP 791-18 d,1020,2814.9132,-0.0461677956341191,-0.04019981897363323
LP 791-18 d,1021,2817.666,-0.04625961292140346,-0.04029337946076339
LP 791-18 d,1022,2820.4187,-0.046109969355711655,-0.03979451611166951
LP 791-18 d,1023,2823.1713,-0.04619240709962469,-0.0398779898318935
LP 791-18 d,1024,2825.9239,-0.046633725146875804,-0.04025323101268441
LP 791-18 d,1025,2828.6767,-0.046959772782429354,-0.04046036612317039
LP 791-18 d,1026,2831.4302,-0.04703145742405468,-0.04064942255627102
LP 791-18 d,1027,2834.1852,-0.0477002362777057,-0.041320705419821024
LP 791-18 d,1028,2836.9386,-0.04771338909267797,-0.0413051490795624
LP 791-18 d,1029,2839.6943,-0.04689282868457667,-0.040907285583216435
LP 791-18 d,1030,2842.4472,-0.046989390536509745,-0.04097729455543231
LP 791-18 d,1031,2845.2005,-0.04648567527101477,-0.04019658288825667
LP 791-18 d,1032,2847.9531,-0.04657020618151364,-0.04029257246065754
LP 791-18 d,1033,2850.7055,-0.04696779963751396,-0.04048064939843243
LP 791-18 d,1034,2853.458,-0.04713600502373083,-0.040581931384622294
LP 791-18 d,1035,2856.2114,-0.04735988317770534,-0.04089453805681842
LP 791-18 d,1036,2858.9655,-0.04812561486642153,-0.04151579920790027
LP 791-18 d,1037,2861.719,-0.048088446587371436,-0.04151816351122761
LP 791-18 d,1038,2864.475,-0.047686178998901596,-0.041591099525248865
LP 791-18 d,1039,2867.2281,-0.04777142668262968,-0.041625060699516325
LP 791-18 d,1040,2869.9822,-0.046958548539350886,-0.040728843421675265
LP 791-18 d,1041,2872.7348,-0.047043504201155883,-0.04082849116821308
LP 791-18 d,1042,2875.4872,-0.04723418682715419,-0.040691291848816036
LP 791-18 d,1043,2878.2397,-0.047336205214378424,-0.04077081727291443
LP 791-18 d,1044,2880.9927,-0.047703013376576564,-0.04117345683971507
LP 791-18 d,1045,2883.746,-0.048293717267370084,-0.04160518886646969
LP 791-18 d,1046,2886.4996,-0.04826203258608075,-0.041679135015783686
LP 791-18 d,1047,2889.2554,-0.04844595638951432,-0.042160907766174205
LP 791-18 d,1048,2892.0087,-0.04850183348116843,-0.04215740268773516
LP 791-18 d,1049,2894.7636,-0.04753730035145054,-0.041381443066711654
LP 791-18 d,1050,2897.5164,-0.04762564532302349,-0.041470201454558264
LP 791-18 d,1051,2900.269,-0.04749611712168189,-0.04097102066180014
LP 791-18 d,1052,2903.0215,-0.047582919612523256,-0.041059723847865826
LP 791-18 d,1053,2905.7742,-0.048034171767085354,-0.041452442599620554
LP 791-18 d,1054,2908.527,-0.04838878778355138,-0.04167906773409413
LP 791-18 d,1055,2911.2805,-0.04845356195801287,-0.041869134804528585
LP 791-18 d,1056,2914.0356,-0.049109036569007,-0.042549287665679
LP 791-18 d,1057,2916.789,-0.04911737989141329,-0.04252570142989498
LP 791-18 d,1058,2919.5446,-0.04826324923942593,-0.04210064944891201
LP 791-18 d,1059,2922.2976,-0.0483535646180826,-0.04216266366256605
LP 791-18 d,1060,2925.0508,-0.047862409435765585,-0.04137071168361217
LP 791-18 d,1061,2927.8034,-0.04794922794280865,-0.041469757539289276
LP 791-18 d,1062,2930.5558,-0.0483657513250364,-0.04167559187862935
LP 791-18 d,1063,2933.3083,-0.04855119646163075,-0.04178901950490399
LP 791-18 d,1064,2936.0617,-0.04877009770962104,-0.04210839059578575
LP 791-18 d,1065,2938.8159,-0.0495563049116754,-0.04275140880645267
LP 791-18 d,1066,2941.5694,-0.04951612737704636,-0.04274834188618115
LP 791-18 d,1067,2944.3254,-0.04906769753461049,-0.04279815224208505
LP 791-18 d,1068,2947.0785,-0.04914559608550917,-0.042822123009045754
LP 791-18 d,1069,2949.8325,-0.04833287366682271,-0.04190692547808794
LP 791-18 d,1070,2952.5851,-0.04841849645799812,-0.04200568196029053
LP 791-18 d,1071,2955.3375,-0.04863357990734585,-0.04187886905583582
LP 791-18 d,1072,2958.09,-0.04874398858873974,-0.04196680679160636
LP 791-18 d,1073,2960.843,-0.04911135241354714,-0.042383151692774845
LP 791-18 d,1074,2963.5964,-0.049738204940240394,-0.04283908523620994
LP 791-18 d,1075,2966.3499,-0.0497016016206544,-0.042910994440262584
LP 791-18 d,1076,2969.1058,-0.049842753676330176,-0.04338158947257398
LP 791-18 d,1077,2971.8591,-0.049891373486843804,-0.04336807853587743
LP 791-18 d,1078,2974.6139,-0.048910948707998614,-0.04256754661901141
LP 791-18 d,1079,2977.3667,-0.04899652819813127,-0.04265119611272894
LP 791-18 d,1080,2980.1193,-0.048886760383538785,-0.04215296035317806
LP 791-18 d,1081,2982.8718,-0.04897941058652577,-0.042246572454587294
LP 791-18 d,1082,2985.6245,-0.04944002639831524,-0.042656487653857766
LP 791-18 d,1083,2988.3773,-0.04982482303375946,-0.04290398200873824
LP 791-18 d,1084,2991.1308,-0.049882509161761845,-0.04309595542645184
LP 791-18 d,1085,2993.886,-0.050521492405550816,-0.043782433765045425
LP 791-18 d,1086,2996.6394,-0.050524728747859626,-0.043750650350830256
LP 791-18 d,1087,2999.395,-0.04963761528733812,-0.04329819349140962
LP 791-18 d,1088,3002.1479,-0.049722203073542914,-0.0433516622811112
LP 791-18 d,1089,3004.9011,-0.04924253849458182,-0.04255066676660135
LP 791-18 d,1090,3007.6537,-0.04933358562857393,-0.04265158445468842
LP 791-18 d,1091,3010.4061,-0.04976918768261385,-0.04287719157855463
LP 791-18 d,1092,3013.1586,-0.04997256083652246,-0.04300230013404871
LP 791-18 d,1093,3015.912,-0.05018710163631113,-0.04332759701537725
LP 791-18 d,1094,3018.6662,-0.05099026615016555,-0.04399262329707199
LP 791-18 d,1095,3021.4198,-0.05094697633649048,-0.04398398847570206
LP 791-18 d,1096,3024.1757,-0.050452464009140385,-0.04400951867364711
LP 791-18 d,1097,3026.9288,-0.05052295026871434,-0.044023175481925136
LP 791-18 d,1098,3029.6828,-0.0497114007057462,-0.04308977213531762
LP 791-18 d,1099,3032.4354,-0.04979814326088672,-0.04318725606844964
LP 791-18 d,1100,3035.1878,-0.050036769887810806,-0.04307381893522688
LP 791-18 d,1101,3037.9403,-0.05015738314386908,-0.04316859605069112
LP 791-18 d,1102,3040.6933,-0.05052722994832948,-0.04359457839291281
LP 791-18 d,1103,3043.4467,-0.05118746175821798,-0.04407959702894004
LP 791-18 d,1104,3046.2003,-0.0511465301442513,-0.044148691248210525
LP 791-18 d,1105,3048.9561,-0.05124278825087458,-0.04460718725431434
LP 791-18 d,1106,3051.7094,-0.05128372224271516,-0.044583478302229196
LP 791-18 d,1107,3054.4642,-0.05028937699762537,-0.04375811930185591
LP 791-18 d,1108,3057.217,-0.05037204713380561,-0.04383677010764586
LP 791-18 d,1109,3059.9696,-0.050284109716812964,-0.04333945456210131
LP 791-18 d,1110,3062.7221,-0.05038197782187126,-0.04343877790370243
LP 791-18 d,1111,3065.4748,-0.050851591608079616,-0.04386595118739933
LP 791-18 d,1112,3068.2276,-0.051267835069666035,-0.04413550630442842
LP 791-18 d,1113,3070.9811,-0.0513187717801884,-0.044328506629881304
LP 791-18 d,1114,3073.7363,-0.051937364706645894,-0.04502088686558636
LP 791-18 d,1115,3076.4898,-0.05193491909358272,-0.04498073615150133
LP 791-18 d,1116,3079.2453,-0.051016229301239946,-0.04450040282199552
LP 791-18 d,1117,3081.9982,-0.05109465599298346,-0.04454553546429452
LP 791-18 d,1118,3084.7514,-0.05062967951926112,-0.04373432101056096
LP 791-18 d,1119,3087.5039,-0.05072343704614468,-0.04383853037552399
LP 791-18 d,1120,3090.2563,-0.05117696141178385,-0.044082793806865084
LP 791-18 d,1121,3093.0089,-0.05140077620944794,-0.04422172790145851
LP 791-18 d,1122,3095.7622,-0.051609715308131854,-0.04455366635193059
LP 791-18 d,1123,3098.5166,-0.052427842918859824,-0.045239344862238795
LP 791-18 d,1124,3101.2701,-0.052381123192844825,-0.04522512847597682
LP 791-18 d,1125,3104.0261,-0.05184057504993689,-0.04522550800447789
LP 791-18 d,1126,3106.7792,-0.05190350438670066,-0.045228743478674005
LP 791-18 d,1127,3109.5331,-0.0510945759324386,-0.04427721150068464
LP 791-18 d,1128,3112.2857,-0.051182485959543556,-0.044373782262482564
LP 791-18 d,1129,3115.038,-0.05144625613274911,-0.04427213046119505
LP 791-18 d,1130,3117.7905,-0.051576841400219564,-0.044376185038345284
LP 791-18 d,1131,3120.5436,-0.051946135565685836,-0.04481561352258723
LP 791-18 d,1132,3123.297,-0.0526421362428664,-0.04532603149300485
LP 791-18 d,1133,3126.0506,-0.05259662959451816,-0.045393070607588015
LP 791-18 d,1134,3128.8065,-0.052646526741682464,-0.04583726590954029
LP 791-18 d,1135,3131.5598,-0.05267969802389416,-0.045803106065250176
LP 791-18 d,1136,3134.3145,-0.05167209648925564,-0.04495354996834067
LP 791-18 d,1137,3137.0673,-0.05175256073289347,-0.04502687898047952
LP 791-18 d,1138,3139.8198,-0.05168626813474475,-0.044531861847644905
LP 791-18 d,1139,3142.5723,-0.05179072654573247,-0.04463650589377721
LP 791-18 d,1140,3145.325,-0.052268390923927655,-0.04508079425295364
LP 791-18 d,1141,3148.0779,-0.05271792997882585,-0.04537361595976108
LP 791-18 d,1142,3150.8314,-0.05276196882232398,-0.04556842155488994
LP 791-18 d,1143,3153.5867,-0.05335710235112856,-0.046264185172276484
LP 791-18 d,1144,3156.3402,-0.05334871879631464,-0.046215462314194156
LP 791-18 d,1145,3159.0956,-0.05239905583948712,-0.045707162038524984
LP 791-18 d,1146,3161.8485,-0.052471961801984435,-0.04574338770908071
LP 791-18 d,1147,3164.6016,-0.052020453583736526,-0.04492430465961661
LP 791-18 d,1148,3167.3542,-0.05211901016855336,-0.04503052200152524
LP 791-18 d,1149,3170.1066,-0.05259085652505746,-0.04529516083857743
LP 791-18 d,1150,3172.8592,-0.05283562415297638,-0.045447790157140844
LP 791-18 d,1151,3175.6125,-0.053039453780456824,-0.04578545360482167
LP 791-18 d,1152,3178.3669,-0.05386881186404935,-0.0464919148998888
LP 791-18 d,1153,3181.1205,-0.05381847351236502,-0.04647194273866262
LP 791-18 d,1154,3183.8764,-0.053232205846597935,-0.04644614528069724
LP 791-18 d,1155,3186.6295,-0.05328757919733107,-0.046438652812867076
LP 791-18 d,1156,3189.3833,-0.05248210695162925,-0.045469792479707394
LP 791-18 d,1157,3192.1359,-0.05257174864209446,-0.04556508290306738
LP 791-18 d,1158,3194.8883,-0.052859639272810455,-0.045478129883122165
LP 791-18 d,1159,3197.6408,-0.053002150112206436,-0.045590001312120876
LP 791-18 d,1160,3200.3938,-0.05337283072913124,-0.046038827154461615
LP 791-18 d,1161,3203.1474,-0.05410130947939251,-0.046579359028783074
LP 791-18 d,1162,3205.901,-0.05405172078371834,-0.04664355965132927
LP 791-18 d,1163,3208.6568,-0.054053609594120644,-0.047072550464235974
LP 791-18 d,1164,3211.4101,-0.054078639413546625,-0.04702776621843441
LP 791-18 d,1165,3214.1648,-0.05305972869791731,-0.04615378140215398
LP 791-18 d,1166,3216.9175,-0.05313789690080739,-0.0462219373125663
LP 791-18 d,1167,3219.6701,-0.05309506390358365,-0.04572910731576485
LP 791-18 d,1168,3222.4225,-0.05320571709080468,-0.04583999095029867
LP 791-18 d,1169,3225.1753,-0.053691393656208675,-0.04630124861432705
LP 791-18 d,1170,3227.9282,-0.05417494383345911,-0.046618670046427724
LP 791-18 d,1171,3230.6817,-0.054212488981647766,-0.04681452765089489
LP 791-18 d,1172,3233.437,-0.05478040366415371,-0.0475130281820384
LP 791-18 d,1173,3236.1905,-0.05476548472142895,-0.047455583282044245
LP 791-18 d,1174,3238.9459,-0.05378650384272987,-0.04691890575895741
LP 791-18 d,1175,3241.6988,-0.053853435556902696,-0.04694649007296903
LP 791-18 d,1176,3244.4519,-0.05341867285915214,-0.046118241973090335
LP 791-18 d,1177,3247.2044,-0.05352047222686451,-0.046228007675836125
LP 791-18 d,1178,3249.9568,-0.05400911780725437,-0.04651207011011138
LP 791-18 d,1179,3252.7094,-0.05427771437825868,-0.046680393611495674
LP 791-18 d,1180,3255.4628,-0.05447545230845208,-0.047024596542541985
LP 791-18 d,1181,3258.2173,-0.05531346575844509,-0.04775019192811669
LP 791-18 d,1182,3260.9708,-0.055259121969356784,-0.04772444716809332
LP 791-18 d,1183,3263.7267,-0.054627459680432366,-0.04767169749857203
LP 791-18 d,1184,3266.4798,-0.05467512124687346,-0.04765338000743213
LP 791-18 d,1185,3269.2336,-0.05387470607365685,-0.046667298703596316
LP 791-18 d,1186,3271.9862,-0.05396598748529868,-0.046761661958498735
LP 791-18 d,1187,3274.7385,-0.05427938768616514,-0.046687893860507756
LP 791-18 d,1188,3277.491,-0.05443384056297873,-0.046810003112568666
LP 791-18 d,1189,3280.2441,-0.05480289843353603,-0.047271930098759185
LP 791-18 d,1190,3282.9977,-0.055565671263593686,-0.04783880154582221
LP 791-18 d,1191,3285.7513,-0.055511720328013325,-0.0479009013565701
LP 791-18 d,1192,3288.5072,-0.055464432055032376,-0.04831257569367153
LP 791-18 d,1193,3291.2604,-0.055481264369063865,-0.04825691029509471
LP 791-18 d,1194,3294.0151,-0.05445178818536078,-0.04735921603150928
LP 791-18 d,1195,3296.7678,-0.054528343762740406,-0.04742185584109393
LP 791-18 d,1196,3299.5203,-0.05450896479396761,-0.04693271562018708
LP 791-18 d,1197,3302.2728,-0.054627054258617136,-0.04704937367205275
LP 791-18 d,1198,3305.0255,-0.05511947153536312,-0.047527559588615986
LP 791-18 d,1199,3307.7784,-0.05563898602167683,-0.047870630920442636
LP 791-18 d,1200,3310.532,-0.05566991072964811,-0.048068202590457076
LP 791-18 d,1201,3313.2874,-0.05620772766906157,-0.04876696710698525
LP 791-18 d,1202,3316.0408,-0.05618607453789082,-0.04870056283880331
LP 791-18 d,1203,3318.7962,-0.05517836116905528,-0.04813554868906067
LP 791-18 d,1204,3321.5491,-0.055240066736132576,-0.048153888650631416
LP 791-18 d,1205,3324.3021,-0.05482082925800569,-0.047318987651578936
LP 791-18 d,1206,3327.0546,-0.05492799460216702,-0.047430911550691235
LP 791-18 d,1207,3329.8071,-0.05543395207951107,-0.0477357940994807
LP 791-18 d,1208,3332.5597,-0.05572682623505898,-0.04792003604279671
LP 791-18 d,1209,3335.313,-0.055918879351338546,-0.04826978073469945
LP 791-18 d,1210,3338.0676,-0.05676165036766179,-0.049014530721251504
LP 791-18 d,1211,3340.8212,-0.05670304811155802,-0.04898280443421754
LP 791-18 d,1212,3343.577,-0.05602650565924705,-0.04890220482957375
LP 791-18 d,1213,3346.3301,-0.05606652759024655,-0.048872774933443
LP 791-18 d,1214,3349.0839,-0.0552718018784617,-0.047870292181869445
LP 791-18 d,1215,3351.8364,-0.05536542288336932,-0.04796337811512785
LP 791-18 d,1216,3354.5887,-0.05570331041735699,-0.04790559305001807
LP 791-18 d,1217,3357.3412,-0.05587164399548783,-0.04803663165694161
LP 791-18 d,1218,3360.0943,-0.056241009967379796,-0.048507799855542544
LP 791-18 d,1219,3362.848,-0.05703430040148305,-0.04910536311535907
LP 791-18 d,1220,3365.6016,-0.05697635698470549,-0.04916458328443696
LP 791-18 d,1221,3368.3575,-0.05687869563826098,-0.04955806957832465
LP 791-18 d,1222,3371.1108,-0.05688700175778649,-0.04949137065023024
LP 791-18 d,1223,3373.8653,-0.055848856906777655,-0.04856974998483565
LP 791-18 d,1224,3376.618,-0.055923761235590064,-0.04862706308495035
LP 791-18 d,1225,3379.3705,-0.05592935683989708,-0.048141405420210504
LP 791-18 d,1226,3382.123,-0.05605475587390174,-0.04826488439721288
LP 791-18 d,1227,3384.8757,-0.056554152024546056,-0.048759704404801596
LP 791-18 d,1228,3387.6287,-0.05710977233957237,-0.049129821413771424
LP 791-18 d,1229,3390.3823,-0.0571345127755194,-0.04932847339705404
LP 791-18 d,1230,3393.1377,-0.057638712168682105,-0.05002665974825504
LP 791-18 d,1231,3395.8912,-0.05760971297240758,-0.04995116697546109
LP 791-18 d,1232,3398.6465,-0.05657513991991436,-0.04935745498369215
LP 791-18 d,1233,3401.3994,-0.05663119201108202,-0.04936688293082625
LP 791-18 d,1234,3404.1524,-0.05623072974549359,-0.04852390326959721
LP 791-18 d,1235,3406.9049,-0.056341742419590446,-0.04863965689628458
LP 791-18 d,1236,3409.6573,-0.05686328955198405,-0.04896457774839291
LP 791-18 d,1237,3412.4099,-0.057183489454018854,-0.0491665775743968
LP 791-18 d,1238,3415.1633,-0.05736910540417739,-0.04952278066912186
LP 791-18 d,1239,3417.9179,-0.05821360850814017,-0.05028474865093813
LP 791-18 d,1240,3420.6715,-0.05815030216535888,-0.05024702068294573
LP 791-18 d,1241,3423.4273,-0.057429471244176966,-0.05013789440590699
LP 791-18 d,1242,3426.1804,-0.057461687987142795,-0.05009726414664328
LP 791-18 d,1243,3428.9341,-0.05667443108677617,-0.04907852006999747
LP 791-18 d,1244,3431.6867,-0.05677014367756783,-0.04917067290170962
LP 791-18 d,1245,3434.439,-0.05713350097039438,-0.0491274626010636
LP 791-18 d,1246,3437.1914,-0.05731618655636339,-0.049269808062035736
LP 791-18 d,1247,3439.9445,-0.057682991891852,-0.049753718520605617
LP 791-18 d,1248,3442.6983,-0.05850788886709779,-0.05037821459109182
LP 791-18 d,1249,3445.4519,-0.05844564914514194,-0.050435246608230955
LP 791-18 d,1250,3448.2078,-0.05829675557470182,-0.05080853621393544
LP 791-18 d,1251,3450.9611,-0.05829649529459857,-0.05073054303829849
LP 791-18 d,1252,3453.7156,-0.057250501270573295,-0.04978580342140049
LP 791-18 d,1253,3456.4683,-0.05732440199153643,-0.049837422789551056
LP 791-18 d,1254,3459.2208,-0.05735514422849519,-0.049356882877418684
LP 791-18 d,1255,3461.9732,-0.057488960418595525,-0.04948663852792379
LP 791-18 d,1256,3464.726,-0.05799380269172616,-0.04999810630852153
LP 791-18 d,1257,3467.479,-0.05858744555098383,-0.05039619057833988
LP 791-18 d,1258,3470.2325,-0.05860588607765749,-0.05059646943345797
LP 791-18 d,1259,3472.988,-0.05907383876046879,-0.051291669327383715
LP 791-18 d,1260,3475.7415,-0.059037358713794674,-0.05120682258211673
LP 791-18 d,1261,3478.4968,-0.05797651999910158,-0.05058458526445975
LP 791-18 d,1262,3481.2496,-0.05802771710614252,-0.0505844688873367
LP 791-18 d,1263,3484.0026,-0.05764484547307802,-0.04973608045338551
LP 791-18 d,1264,3486.7551,-0.057761850990573294,-0.04985415895089318
LP 791-18 d,1265,3489.5075,-0.05829951034320402,-0.050200180011415796
LP 791-18 d,1266,3492.2601,-0.05864749069360187,-0.050420519107319706
LP 791-18 d,1267,3495.0135,-0.05882702068265644,-0.050782099051048135
LP 791-18 d,1268,3497.7682,-0.05966925965685732,-0.05156120732999625
LP 791-18 d,1269,3500.5218,-0.059600954232337244,-0.05151723685867182
LP 791-18 d,1270,3503.2776,-0.05883651021486003,-0.051378813003793766
LP 791-18 d,1271,3506.0307,-0.058861073222033156,-0.051326715952200175
LP 791-18 d,1272,3508.7843,-0.05808169341435132,-0.05029254209193823
LP 791-18 d,1273,3511.5369,-0.05818036185337405,-0.05038343160231307
LP 791-18 d,1274,3514.2892,-0.058568344794821314,-0.05035743007920246
LP 791-18 d,1275,3517.0416,-0.05876714227724733,-0.05050997343550989
LP 791-18 d,1276,3519.7948,-0.05913315392444929,-0.05100299310925038
LP 791-18 d,1277,3522.5485,-0.05998557309021635,-0.05165834348099452
LP 791-18 d,1278,3525.3022,-0.059919271973285504,-0.05171243074664744
LP 791-18 d,1279,3528.0581,-0.0597183691875216,-0.05206469839095007
LP 791-18 d,1280,3530.8114,-0.05970926300960855,-0.05197528200005763
LP 791-18 d,1281,3533.5658,-0.05865724063914968,-0.05100721229973715
LP 791-18 d,1282,3536.3185,-0.05873015013321492,-0.05105337038276048
LP 791-18 d,1283,3539.071,-0.05878724025615156,-0.05057763519107539
LP 791-18 d,1284,3541.8234,-0.058929636675202346,-0.05071485292819489
LP 791-18 d,1285,3544.5762,-0.05944038368897964,-0.05124259323883962
LP 791-18 d,1286,3547.3292,-0.06007159875343859,-0.051670014913725026
LP 791-18 d,1287,3550.0828,-0.06008417391376497,-0.05187139924328221
LP 791-18 d,1288,3552.8383,-0.060512680656756856,-0.05256260269379709
LP 791-18 d,1289,3555.5918,-0.06046810872885544,-0.05246829414863896
LP 791-18 d,1290,3558.347,-0.059383037446878006,-0.05181721338476564
LP 791-18 d,1291,3561.0999,-0.05942899494539233,-0.05180793119779992
LP 791-18 d,1292,3563.8528,-0.059066910200272105,-0.05095259519703177
LP 791-18 d,1293,3566.6052,-0.059188452216403675,-0.05107481275081227
LP 791-18 d,1294,3569.3577,-0.059740429230259906,-0.05144131902761728
LP 791-18 d,1295,3572.1103,-0.06011924321137485,-0.05168167021111003
LP 791-18 d,1296,3574.8637,-0.06029213345482276,-0.05204964725044192
LP 791-18 d,1297,3577.6185,-0.061128766590172745,-0.05284368212278423
LP 791-18 d,1298,3580.3721,-0.061054968316511804,-0.0527934464316786
LP 791-18 d,1299,3583.1279,-0.0602477570987503,-0.052625149749474076
LP 791-18 d,1300,3585.8809,-0.06026449040518855,-0.052561506482561526
LP 791-18 d,1301,3588.6345,-0.059494973586879496,-0.051512079850908776
LP 791-18 d,1302,3591.3871,-0.0595961742669715,-0.05160203911509598
LP 791-18 d,1303,3594.1394,-0.06000918076279049,-0.05159197943066829
LP 791-18 d,1304,3596.8918,-0.060225192766210967,-0.05175702223505141
LP 791-18 d,1305,3599.645,-0.06058780378998563,-0.05226242104617995
LP 791-18 d,1306,3602.3988,-0.06146800821852594,-0.052944915652005875
LP 791-18 d,1307,3605.1525,-0.06139730188078829,-0.052996679462467
LP 791-18 d,1308,3607.9084,-0.061143840688146156,-0.05332603802389713
LP 791-18 d,1309,3610.6616,-0.06112585980326912,-0.053224934090849274
LP 791-18 d,1310,3613.4161,-0.060068704552122654,-0.05223443026397945
LP 791-18 d,1311,3616.1687,-0.06014121918997262,-0.05227473239438041
LP 791-18 d,1312,3618.9211,-0.06022498002221255,-0.05180557785433848
LP 791-18 d,1313,3621.6736,-0.06037695447275837,-0.05194963146459486
LP 791-18 d,1314,3624.4264,-0.06089187635507187,-0.05249365947474871
LP 791-18 d,1315,3627.1795,-0.061562406399843894,-0.05295124505437343
LP 791-18 d,1316,3629.9331,-0.061568999818064185,-0.05315416722851296
LP 791-18 d,1317,3632.6886,-0.06195572564138274,-0.053839049649923254
LP 791-18 d,1318,3635.4421,-0.061902960128009,-0.05373499037341389
LP 791-18 d,1319,3638.1973,-0.06079429046758378,-0.05305536226251206
LP 791-18 d,1320,3640.9501,-0.060835846502413915,-0.05303627822922863
LP 791-18 d,1321,3643.703,-0.06049341889729476,-0.052176806035731715
LP 791-18 d,1322,3646.4554,-0.06062164909144485,-0.052301535004517063
LP 791-18 d,1323,3649.2079,-0.06118841000488828,-0.05268925470727481
LP 791-18 d,1324,3651.9605,-0.061598537599365955,-0.052950544685245404
LP 791-18 d,1325,3654.714,-0.06176510401928681,-0.053323752042615524
LP 791-18 d,1326,3657.4688,-0.06259211620317728,-0.05413255113717241
LP 791-18 d,1327,3660.2224,-0.0625125125015984,-0.05407578050107986
LP 791-18 d,1328,3662.9781,-0.061663336515266565,-0.05387696333536951
LP 791-18 d,1329,3665.7312,-0.06167248154770277,-0.05380152985435416
LP 791-18 d,1330,3668.4847,-0.0609129911636046,-0.0527376863419704
LP 791-18 d,1331,3671.2373,-0.06101778751281017,-0.05282640833775076
LP 791-18 d,1332,3673.9895,-0.061455308207314374,-0.052834702269592526
LP 791-18 d,1333,3676.742,-0.06168999361625538,-0.05301139046014214
LP 791-18 d,1334,3679.4952,-0.06205075733305421,-0.053525792065101996
LP 791-18 d,1335,3682.2491,-0.06295441517568179,-0.054238873507529206
LP 791-18 d,1336,3685.0027,-0.06287941519121887,-0.05428759847245601
LP 791-18 d,1337,3687.7586,-0.06257300217430384,-0.054593269193901506
LP 791-18 d,1338,3690.5119,-0.06254591840752255,-0.05448037371161263
LP 791-18 d,1339,3693.2663,-0.06148535372767583,-0.053467220694528805
LP 791-18 d,1340,3696.0189,-0.061557542323953385,-0.05350194440643463
LP 791-18 d,1341,3698.7713,-0.06166885981519954,-0.05303894099643003
LP 791-18 d,1342,3701.5237,-0.06183086481723876,-0.05319116563669013
LP 791-18 d,1343,3704.2765,-0.062350589971174486,-0.05375109550050183
LP 791-18 d,1344,3707.0297,-0.0630593798737209,-0.05424009648322681
LP 791-18 d,1345,3709.7833,-0.06306039379160211,-0.054444139478619036
LP 791-18 d,1346,3712.5389,-0.06340253371672588,-0.05512155001770225
LP 791-18 d,1347,3715.2924,-0.06334102502933092,-0.05500765284023146
LP 791-18 d,1348,3718.0475,-0.06221085339166166,-0.05429919992457144
LP 791-18 d,1349,3720.8003,-0.06224766809327775,-0.05427070740461204
LP 791-18 d,1350,3723.5532,-0.06192800526969222,-0.053405474552619125
LP 791-18 d,1351,3726.3056,-0.062061559320682136,-0.053534675509581575
LP 791-18 d,1352,3729.0581,-0.06264132624301055,-0.053943152609008393
LP 791-18 d,1353,3731.8107,-0.06308568684607962,-0.054226881205977406
LP 791-18 d,1354,3734.5642,-0.06324554270213412,-0.05460644140111981
LP 791-18 d,1355,3737.319,-0.06405941068396714,-0.05542752882820423
LP 791-18 d,1356,3740.0726,-0.06397347125630404,-0.05536419833288164
LP 791-18 d,1357,3742.8284,-0.0630834189455527,-0.05513438857951769
LP 791-18 d,1358,3745.5814,-0.0630847877209817,-0.055047092680524656
LP 791-18 d,1359,3748.3349,-0.06233754722188678,-0.05396905070847424
LP 791-18 d,1360,3751.0874,-0.06244531891297811,-0.05405685438108776
LP 791-18 d,1361,3753.8397,-0.06290714368515182,-0.054082417515473935
LP 791-18 d,1362,3756.5922,-0.06316221719089299,-0.054272936540201044
LP 791-18 d,1363,3759.3453,-0.06351884380273987,-0.054799357463707565
LP 791-18 d,1364,3762.0993,-0.06444541811288218,-0.055539379842684866
LP 791-18 d,1365,3764.853,-0.06436572982738653,-0.055585596941000404
LP 791-18 d,1366,3767.6089,-0.06400611753406338,-0.05586584237153147
LP 791-18 d,1367,3770.3622,-0.0639699086195833,-0.055740887751653645
LP 791-18 d,1368,3773.1165,-0.0629069090973644,-0.054706071354303276
LP 791-18 d,1369,3775.8691,-0.06297930036680555,-0.05473479073134513
LP 791-18 d,1370,3778.6215,-0.06311858421531724,-0.05427986245194916
LP 791-18 d,1371,3781.3739,-0.06329156912988765,-0.05443954846714405
LP 791-18 d,1372,3784.1267,-0.06381423052516766,-0.055015340694353654
LP 791-18 d,1373,3786.8799,-0.06456272261857521,-0.05553652516346119
LP 791-18 d,1374,3789.6335,-0.06455802667960597,-0.055742008998095116
LP 791-18 d,1375,3792.3892,-0.06485354647247732,-0.05640972569108271
LP 791-18 d,1376,3795.1426,-0.06478321656686603,-0.056285683569058165
LP 791-18 d,1377,3797.8977,-0.06363223793641737,-0.05554881756825125
LP 791-18 d,1378,3800.6505,-0.06366517136075345,-0.055510297589535185
LP 791-18 d,1379,3803.4033,-0.06336722224796176,-0.05464223278522695
LP 791-18 d,1380,3806.1557,-0.06350823685124851,-0.05477416275289215
LP 791-18 d,1381,3808.9082,-0.06410138142700816,-0.05520380056987051
LP 791-18 d,1382,3811.6609,-0.06458045652789224,-0.055511219279651414
LP 791-18 d,1383,3814.4144,-0.06473389282518838,-0.05589588028715298
LP 791-18 d,1384,3817.1693,-0.06553066432888954,-0.05672902524975143
LP 791-18 d,1385,3819.9229,-0.06543807979687699,-0.056658840693671664
LP 791-18 d,1386,3822.6786,-0.06450804534006238,-0.056397510069473356
LP 791-18 d,1387,3825.4316,-0.06450197745471087,-0.05629813271025341
LP 791-18 d,1388,3828.1851,-0.06376688025375188,-0.055206725716743676
LP 791-18 d,1389,3830.9376,-0.06387892691418529,-0.0552933322132958
LP 791-18 d,1390,3833.6899,-0.06436478396472012,-0.05533828855959655
LP 791-18 d,1391,3836.4423,-0.0646415204182631,-0.05554210302034335
LP 791-18 d,1392,3839.1955,-0.06499537458876148,-0.056077447388815926
LP 791-18 d,1393,3841.9496,-0.06594029145389868,-0.056847344623292884
LP 791-18 d,1394,3844.7032,-0.06585591755901987,-0.056890404599926114
LP 791-18 d,1395,3847.4592,-0.06544305716442977,-0.05714447900845698
LP 791-18 d,1396,3850.2124,-0.06539754906498274,-0.057007388400961645
LP 791-18 d,1397,3852.9667,-0.06433372088258693,-0.055950680362457206
LP 791-18 d,1398,3855.7193,-0.06440644928488837,-0.05597372110696597
LP 791-18 d,1399,3858.4716,-0.06457431160288252,-0.0555263119549636
LP 791-18 d,1400,3861.224,-0.06475898262488045,-0.05569495576355621
LP 791-18 d,1401,3863.9769,-0.06528533442406115,-0.056286285109308665
LP 791-18 d,1402,3866.7301,-0.06607186111796182,-0.05684069325297969
LP 791-18 d,1403,3869.4837,-0.06606179847858584,-0.05704729731314728
LP 791-18 d,1404,3872.2394,-0.06630834560428411,-0.057704054974237806
LP 791-18 d,1405,3874.9929,-0.06622869278953658,-0.05756980043543081
LP 791-18 d,1406,3877.7479,-0.06505904173673116,-0.05680428212599509
LP 791-18 d,1407,3880.5007,-0.06508779897194472,-0.05675613688345038
LP 791-18 d,1408,3883.2535,-0.06481454264485365,-0.0558835932497459
LP 791-18 d,1409,3886.0059,-0.06496177942744907,-0.056020301275111706
LP 791-18 d,1410,3888.7584,-0.06556659700345335,-0.05647079772097641
LP 791-18 d,1411,3891.5111,-0.06608305629652023,-0.05680322194530163
LP 791-18 d,1412,3894.2646,-0.06622982096814667,-0.05719420542709486
LP 791-18 d,1413,3897.0196,-0.0670059222479722,-0.05803668806447604
LP 791-18 d,1414,3899.7732,-0.06690613855425909,-0.057959621808549855
LP 791-18 d,1415,3902.5288,-0.06593744385554601,-0.0576664013797199
LP 791-18 d,1416,3905.2819,-0.06592373738112656,-0.05755487515079949
LP 791-18 d,1417,3908.0353,-0.06520325876317656,-0.05645036738769704
LP 791-18 d,1418,3910.7877,-0.06531875836935797,-0.05653607731619559
LP 791-18 d,1419,3913.54,-0.06582797928422224,-0.056599570329126436
LP 791-18 d,1420,3916.2925,-0.06612855090452285,-0.056818702101281815
LP 791-18 d,1421,3919.0457,-0.06647763825458242,-0.057365715660125716
LP 791-18 d,1422,3921.7998,-0.06743964888028131,-0.058161917828329024
LP 791-18 d,1423,3924.5535,-0.06735014194373434,-0.05820225068191576
LP 791-18 d,1424,3927.3094,-0.06688407758247195,-0.05842858159303432
LP 791-18 d,1425,3930.0626,-0.06682925351879021,-0.05827908318769914
LP 791-18 d,1426,3932.8168,-0.06576566096737224,-0.05720156023062373
LP 791-18 d,1427,3935.5694,-0.06583917433408715,-0.05721846030473898
LP 791-18 d,1428,3938.3218,-0.06603600726930381,-0.05678064698258822
LP 791-18 d,1429,3941.0742,-0.06623337500286652,-0.056957454547500674
LP 791-18 d,1430,3943.827,-0.06676147055168258,-0.057564169596844295
LP 791-18 d,1431,3946.5803,-0.0675870677932835,-0.05815254738581643
LP 791-18 d,1432,3949.3339,-0.06757147809048547,-0.05836048084165668
LP 791-18 d,1433,3952.0897,-0.06776733324477391,-0.059004177056976914
LP 791-18 d,1434,3954.8431,-0.06767831241950262,-0.05885938936171442
LP 791-18 d,1435,3957.5981,-0.06649073350490653,-0.05806573698009743
LP 791-18 c,0,6.5093,0.00010573045139139481,0.00010444968578404712
LP 791-18 c,1,11.4992,0.00022586735748220121,0.00023899997314380528
LP 791-18 c,2,16.4892,0.0003810658378746723,0.0004217918706572732
LP 791-18 c,3,21.4788,0.0005173604847605873,0.0005577641008720491
LP 791-18 c,4,26.4688,0.0006584479945814792,0.0007056586692435474
LP 791-18 c,5,31.4589,0.0007992035581345647,0.0008300348407495051
LP 791-18 c,6,36.4487,0.0009068143151580443,0.0009372680327999205
LP 791-18 c,7,41.4388,0.0010634723011335723,0.0011311317813351707
LP 791-18 c,8,46.4284,0.0012150182181400737,0.0012721347114919013
LP 791-18 c,9,51.4183,0.0013459928537002952,0.001416621498563586
LP 791-18 c,10,56.4084,0.0014958402523532754,0.0015531960458972094
LP 791-18 c,11,61.3983,0.0016093265260863632,0.0016556214744767317
LP 791-18 c,12,66.3883,0.0017531847433929215,0.0018274936103637174
LP 791-18 c,13,71.3781,0.001909966353352388,0.001986475796300624
LP 791-18 c,14,76.3678,0.0020345777389678688,0.0021240849213626234
LP 791-18 c,15,81.3579,0.0021829174281293717,0.0022684686016845035
LP 791-18 c,16,86.3478,0.0023108981341550816,0.0023815208657111953
LP 791-18 c,17,91.3377,0.0024308932025007834,0.0025145588985253653
LP 791-18 c,18,96.3277,0.0025871856994967857,0.002697665788232939
LP 791-18 c,19,101.3173,0.0027214341511978546,0.002833108631818959
LP 791-18 c,20,106.3073,0.00286131347630203,0.002979526151975165
LP 791-18 c,21,111.2974,0.00300335205481872,0.003106073638093676
LP 791-18 c,22,116.2873,0.0031113166306511175,0.003213289217512738
LP 791-18 c,23,121.2773,0.0032664530073844844,0.0034047325819415164
LP 791-18 c,24,126.2669,0.003419194254988156,0.003547976951011833
LP 791-18 c,25,131.2568,0.0035478648126456847,0.003689856601994279
LP 791-18 c,26,136.2469,0.003698790074338376,0.0038280089005695572
LP 791-18 c,27,141.2368,0.0038132189812074557,0.003931774447806902
LP 791-18 c,28,146.2268,0.003955776397447153,0.004100930993899965
LP 791-18 c,29,151.2166,0.004115938805597352,0.00426284635662455
LP 791-18 c,30,156.2063,0.004237623575818361,0.0043979366299709
LP 791-18 c,31,161.1964,0.00438641543223639,0.0045426634439138525
LP 791-18 c,32,166.1864,0.0045158916025798135,0.004657910706498569
LP 791-18 c,33,171.1762,0.004635654981512971,0.00478940296849828
LP 791-18 c,34,176.1662,0.004793443795307439,0.004973025177292811
LP 791-18 c,35,181.1559,0.004925315778109507,0.005107690220398808
LP 791-18 c,36,186.1459,0.005064167703437761,0.005252728561657705
LP 791-18 c,37,191.1359,0.005207590077759505,0.005381549434872568
LP 791-18 c,38,196.1258,0.005315794780187844,0.005488646849869383
LP 791-18 c,39,201.1158,0.0054697569990764805,0.00567797457603092
LP 791-18 c,40,206.1054,0.005623163283644317,0.00582312013034425
LP 791-18 c,41,211.0953,0.0057496206692349006,0.005962421950158614
LP 791-18 c,42,216.0854,0.005901704190591772,0.006102248802278609
LP 791-18 c,43,221.0753,0.006016992048301972,0.0062073298254858855
LP 791-18 c,44,226.0653,0.006158208752850669,0.006373810120237522
LP 791-18 c,45,231.0551,0.006321626734916208,0.006538548978909375
LP 791-18 c,46,236.0448,0.006440347320818773,0.006671029983266408
LP 791-18 c,47,241.0349,0.006589714741352282,0.006816167133678164
LP 791-18 c,48,246.0249,0.006720775432683013,0.00693375903617266
LP 791-18 c,49,251.0148,0.006840174153211365,0.00706360833095232
LP 791-18 c,50,256.0047,0.006999832699506214,0.007247942013918873
LP 791-18 c,51,260.9944,0.007129029261193409,0.007381567579955117
LP 791-18 c,52,265.9844,0.007267061716788703,0.007525348398701226
LP 791-18 c,53,270.9744,0.00741194018155511,0.007656503767520917
LP 791-18 c,54,275.9643,0.007520309007588821,0.007763435921219752
LP 791-18 c,55,280.9543,0.00767340634985203,0.007950860124879
LP 791-18 c,56,285.9439,0.007826950991614012,0.008097588778298359
LP 791-18 c,57,290.9338,0.007951259600190497,0.008234310766056296
LP 791-18 c,58,295.9239,0.00810459040309297,0.008375908067819182
LP 791-18 c,59,300.9138,0.008220627179866824,0.008482245110656095
LP 791-18 c,60,305.9038,0.008360560152425478,0.008646233083879906
LP 791-18 c,61,310.8936,0.00852704354326761,0.008813636704530836
LP 791-18 c,62,315.8833,0.008642803943018862,0.008943441428300503
LP 791-18 c,63,320.8734,0.008792921627104988,0.009089125410980614
LP 791-18 c,64,325.8634,0.008925522097570138,0.009209022652612475
LP 791-18 c,65,330.8533,0.009044474040479145,0.009337218612472498
LP 791-18 c,66,335.8432,0.009206340306775473,0.009522413586410039
LP 791-18 c,67,340.8329,0.009332578809051029,0.009654767921972507
LP 791-18 c,68,345.8229,0.009469949462697969,0.00979734091362161
LP 791-18 c,69,350.8129,0.009616407023315787,0.009930978083730224
LP 791-18 c,70,355.8028,0.009724840785565902,0.01003764209332303
LP 791-18 c,71,360.7928,0.0098774188672337,0.010223441183313753
LP 791-18 c,72,365.7824,0.010030599459298628,0.010371438993672655
LP 791-18 c,73,370.7723,0.010152899662955406,0.010505658777333338
LP 791-18 c,74,375.7624,0.010307553148777515,0.010649117798436691
LP 791-18 c,75,380.7523,0.010424237125846503,0.010756667919906704
LP 791-18 c,76,385.7423,0.010562948754454737,0.010918234259349902
LP 791-18 c,77,390.7321,0.010732253661728919,0.01108818097037556
LP 791-18 c,78,395.7218,0.010845002234304957,0.01121517545863071
LP 791-18 c,79,400.7119,0.010995991409345152,0.011361481090546022
LP 791-18 c,80,405.7019,0.011130122981683144,0.011483805140869663
LP 791-18 c,81,410.6918,0.011248552044492044,0.01161027331374953
LP 791-18 c,82,415.6817,0.011412908036618319,0.011796468481861666
LP 791-18 c,83,420.6714,0.011535980646044663,0.011927355454190547
LP 791-18 c,84,425.6614,0.011672919851719143,0.012068872236056905
LP 791-18 c,85,430.6514,0.011821018827845364,0.012205031060716465
LP 791-18 c,86,435.6413,0.011929417867577286,0.012311383365215534
LP 791-18 c,87,440.6313,0.01208189736581744,0.012495825198868715
LP 791-18 c,88,445.6209,0.012234167507813254,0.012644740870939586
LP 791-18 c,89,450.6108,0.012354537445958158,0.012776428325537381
LP 791-18 c,90,455.6009,0.012510621358956087,0.012921848865744323
LP 791-18 c,91,460.5908,0.012627855222092421,0.01303058029134263
LP 791-18 c,92,465.5808,0.012765386301111903,0.013189854375980303
LP 791-18 c,93,470.5706,0.012937217905118814,0.013362167832156047
LP 791-18 c,94,475.5603,0.013047011128037411,0.01348634455661113
LP 791-18 c,95,480.5504,0.013199023419645073,0.013633403869278027
LP 791-18 c,96,485.5404,0.013334700086375051,0.013758126378093039
LP 791-18 c,97,490.5303,0.013452487603842656,0.0138828909951485
LP 791-18 c,98,495.5202,0.013619585956632818,0.014070233898394235
LP 791-18 c,99,500.5099,0.013739254856091065,0.014199370059088778
LP 791-18 c,100,505.4999,0.013875977203724688,0.01433987295405359
LP 791-18 c,101,510.4899,0.014025757403089756,0.01447867630906785
LP 791-18 c,102,515.4798,0.014134057826595381,0.014584658898456837
LP 791-18 c,103,520.4698,0.014286761160633432,0.01476794433744999
LP 791-18 c,104,525.4594,0.014437651219509462,0.014917499314947236
LP 791-18 c,105,530.4494,0.014556252953184412,0.015046765536794737
LP 791-18 c,106,535.4394,0.014713804393181817,0.015194240928849467
LP 791-18 c,107,540.4293,0.014831428117986434,0.015304004385939152
LP 791-18 c,108,545.4193,0.014968027584700394,0.01546126893526889
LP 791-18 c,109,550.4091,0.01514201649365532,0.01563572632596788
LP 791-18 c,110,555.3988,0.01524888205165098,0.01575695649160025
LP 791-18 c,111,560.3889,0.015402043664153098,0.015904884749602388
LP 791-18 c,112,565.3789,0.015539144730496446,0.016031977157808797
LP 791-18 c,113,570.3688,0.015656261849812836,0.01615504547726232
LP 791-18 c,114,575.3587,0.01582627453490204,0.01634361218827962
LP 791-18 c,115,580.3484,0.015942398383799627,0.016470859006290084
LP 791-18 c,116,585.3384,0.01607902224918689,0.016610506824918048
LP 791-18 c,117,590.3284,0.01623067630885089,0.016752026892845606
LP 791-18 c,118,595.3183,0.016338738034164635,0.016857511366652034
LP 791-18 c,119,600.3083,0.01649208375897615,0.01703998280925134
LP 791-18 c,120,605.2979,0.01664110516639994,0.017189811612865924
LP 791-18 c,121,610.2879,0.016758106513862003,0.017316684348543276
LP 791-18 c,122,615.2779,0.016917218347771268,0.017466310626787163
LP 791-18 c,123,620.2678,0.0170351647826692,0.017577107257807256
LP 791-18 c,124,625.2578,0.0171708721760524,0.017732385629528835
LP 791-18 c,125,630.2475,0.01734665799483537,0.017908804041098847
LP 791-18 c,126,635.2373,0.01745059357710943,0.01802709998651153
LP 791-18 c,127,640.2274,0.01760499454667297,0.018175928430082422
LP 791-18 c,128,645.2174,0.017743550260888696,0.018305574385976797
LP 791-18 c,129,650.2073,0.017859932318515348,0.01842688645808721
LP 791-18 c,130,655.1972,0.0180329831665631,0.018616765525621304
LP 791-18 c,131,660.1869,0.018145448947279874,0.0187418875664207
LP 791-18 c,132,665.1769,0.018282237353105302,0.018880801247405543
LP 791-18 c,133,670.1669,0.01843573783799002,0.019025049925062376
LP 791-18 c,134,675.1568,0.018543515318810933,0.019130033334249674
LP 791-18 c,135,680.1468,0.018697874685130955,0.019311830048309275
LP 791-18 c,136,685.1364,0.018844573402475362,0.01946167331379911
LP 791-18 c,137,690.1264,0.01896003897616083,0.019586173507263993
LP 791-18 c,138,695.1165,0.019120829697612862,0.019738040663241918
LP 791-18 c,139,700.1063,0.019238986621189724,0.019849727753239677
LP 791-18 c,140,705.0963,0.01937399824714703,0.020003393530032554
LP 791-18 c,141,710.086,0.01955115895111703,0.020181513383249694
LP 791-18 c,142,715.0758,0.01965228525511975,0.020296847422173414
LP 791-18 c,143,720.0659,0.019808064857784302,0.020446727303578882
LP 791-18 c,144,725.0559,0.019947926930967697,0.020578766680159788
LP 791-18 c,145,730.0458,0.020063582643274458,0.020698390699863012
LP 791-18 c,146,735.0357,0.020239787070181592,0.02088962853463272
LP 791-18 c,147,740.0254,0.02034840318674469,0.02101247200562284
LP 791-18 c,148,745.0154,0.020485495947468735,0.021150642356133176
LP 791-18 c,149,750.0054,0.020640938371229822,0.02129786863361005
LP 791-18 c,150,754.9953,0.020748352336454445,0.021402215672651437
LP 791-18 c,151,759.9853,0.020904066818388856,0.021583612649806128
LP 791-18 c,152,764.9749,0.02104804394571147,0.0217331618487151
LP 791-18 c,153,769.9649,0.02116222134588952,0.02185542612392055
LP 791-18 c,154,774.955,0.021324748505207936,0.02200961149367231
LP 791-18 c,155,779.9448,0.02144295119603612,0.02212219543446281
LP 791-18 c,156,784.9348,0.021577582650365912,0.022274264310340186
LP 791-18 c,157,789.9245,0.021755627715492665,0.022453910658555287
LP 791-18 c,158,794.9144,0.021853944750887422,0.02256615436579068
LP 791-18 c,159,799.9044,0.022011220659464925,0.02271713253935559
LP 791-18 c,160,804.8944,0.02215227111855711,0.022851700270280162
LP 791-18 c,161,809.8843,0.022267189509989294,0.02296964802428647
LP 791-18 c,162,814.8742,0.02244653931927587,0.02316225637378011
LP 791-18 c,163,819.8639,0.02255129487684826,0.02328270425334722
LP 791-18 c,164,824.8539,0.022688902627010066,0.023420335624336985
LP 791-18 c,165,829.844,0.022846381768772517,0.023570469682226758
LP 791-18 c,166,834.8338,0.02295328177410738,0.023674182308582203
LP 791-18 c,167,839.8238,0.023110783481001818,0.02385541829266913
LP 791-18 c,168,844.8134,0.02325158151688811,0.02400434897060677
LP 791-18 c,169,849.8034,0.0233646343106102,0.02412430608114846
LP 791-18 c,170,854.7935,0.023528972750227695,0.02428095113987183
LP 791-18 c,171,859.7834,0.023647176118515745,0.024394347513180037
LP 791-18 c,172,864.7733,0.023781526875950476,0.02454503987712542
LP 791-18 c,173,869.763,0.023960001026921418,0.02472597244059216
LP 791-18 c,174,874.7529,0.02405563771060315,0.024835214749714396
LP 791-18 c,175,879.743,0.024214452161004374,0.024987438165453568
LP 791-18 c,176,884.7329,0.02435664206348065,0.025124414206402435
LP 791-18 c,177,889.7228,0.024470899845823624,0.02524078801241103
LP 791-18 c,178,894.7127,0.024653339509086436,0.025434826523678566
LP 791-18 c,179,899.7024,0.02475415640094525,0.025552599273169108
LP 791-18 c,180,904.6924,0.024892487914485173,0.025689717438581283
LP 791-18 c,181,909.6825,0.02505193422064167,0.025842892069476875
LP 791-18 c,182,914.6723,0.025158308406503238,0.02594591846923322
LP 791-18 c,183,919.6623,0.025317861867165448,0.026127138578203812
LP 791-18 c,184,924.6519,0.025455174717649243,0.026275228576309928
LP 791-18 c,185,929.6419,0.025567205798097348,0.02639307580921013
LP 791-18 c,186,934.632,0.02573350290788312,0.026552219324798898
LP 791-18 c,187,939.6219,0.025851535038555085,0.026666279526807557
LP 791-18 c,188,944.6118,0.025985986863474864,0.0268159625871931
LP 791-18 c,189,949.6015,0.02616436964751756,0.02699787008509702
LP 791-18 c,190,954.5914,0.026257459559246854,0.027103982973358143
LP 791-18 c,191,959.5815,0.026417947572895173,0.027257545685756668
LP 791-18 c,192,964.5714,0.026561090729728676,0.027396874833470974
LP 791-18 c,193,969.5613,0.026674688882962982,0.027511739004125957
LP 791-18 c,194,974.5512,0.02686015656104246,0.027707162815204356
LP 791-18 c,195,979.5409,0.026956964681062345,0.027822236883594087
LP 791-18 c,196,984.5309,0.02709609652265499,0.027958970708027664
LP 791-18 c,197,989.521,0.02725771332484328,0.028115311880014815
LP 791-18 c,198,994.5108,0.02736342445223272,0.02821751916451376
LP 791-18 c,199,999.5008,0.02752534703836318,0.02839903600715843
LP 791-18 c,200,1004.4904,0.02765885738040197,0.028545908318278634
LP 791-18 c,201,1009.4804,0.027770150794935944,0.02866167071260861
LP 791-18 c,202,1014.4705,0.02793843359188486,0.028823420548633294
LP 791-18 c,203,1019.4604,0.028056247079803143,0.028938160587244965
LP 791-18 c,204,1024.4503,0.02819101429440707,0.029086824120440724
LP 791-18 c,205,1029.44,0.028368818839908272,0.029269498279063555
LP 791-18 c,206,1034.4299,0.028459341442157893,0.029372556660973714
LP 791-18 c,207,1039.42,0.028621599205507664,0.029527488557278048
LP 791-18 c,208,1044.4099,0.02876560157142194,0.029669244385786442
LP 791-18 c,209,1049.3998,0.028878623397986303,0.02978273449957669
LP 791-18 c,210,1054.3897,0.029066947839737622,0.02997948936604189
LP 791-18 c,211,1059.3794,0.029159808161693945,0.03009167113464173
LP 791-18 c,212,1064.3695,0.029299998202759525,0.030228176796299522
LP 791-18 c,213,1069.3595,0.029463683731364654,0.030387577272676936
LP 791-18 c,214,1074.3494,0.029568692953944264,0.030489019431797715
LP 791-18 c,215,1079.3393,0.02973334741545841,0.03067089215392116
LP 791-18 c,216,1084.3289,0.0298626671844886,0.030816383597766617
LP 791-18 c,217,1089.3189,0.02997332804056896,0.030930077711445847
LP 791-18 c,218,1094.309,0.030143721182639638,0.031094547707198217
LP 791-18 c,219,1099.2989,0.030261240591471505,0.03120977658340962
LP 791-18 c,220,1104.2888,0.030396556787991358,0.031357886854266326
LP 791-18 c,221,1109.2785,0.03057328192676323,0.031541014471713424
LP 791-18 c,222,1114.2684,0.030661481778224697,0.03164104563506953
LP 791-18 c,223,1119.2585,0.030825575935068628,0.031797487642506894
LP 791-18 c,224,1124.2484,0.03097022659449067,0.03194149059845586
LP 791-18 c,225,1129.2384,0.031082898605745868,0.03205365672579319
LP 791-18 c,226,1134.2282,0.031273852235244703,0.03225173528880987
LP 791-18 c,227,1139.2179,0.031362681054133645,0.032360907553311336
LP 791-18 c,228,1144.208,0.031504071857625604,0.032497113715862724
LP 791-18 c,229,1149.198,0.03166977267255788,0.03265994972480257
LP 791-18 c,230,1154.1879,0.03177407006728572,0.03276046102314467
LP 791-18 c,231,1159.1778,0.03194163296120678,0.03294290726171312
LP 791-18 c,232,1164.1674,0.0320665801054929,0.03308673313199506
LP 791-18 c,233,1169.1574,0.032176840284364516,0.03319855232302871
LP 791-18 c,234,1174.1475,0.0323494412373293,0.03336577223058157
LP 791-18 c,235,1179.1374,0.03246646029629119,0.03348153353726957
LP 791-18 c,236,1184.1274,0.032602813090989,0.0336290992463546
LP 791-18 c,237,1189.117,0.03277788771379164,0.033812458651709676
LP 791-18 c,238,1194.1069,0.03286386252216289,0.03390932304864691
LP 791-18 c,239,1199.097,0.03302990967495134,0.034067331312826354
LP 791-18 c,240,1204.0869,0.03317508860527596,0.03421363611550987
LP 791-18 c,241,1209.0769,0.033287393718410385,0.03432466017648039
LP 791-18 c,242,1214.0667,0.033480725054687355,0.03452393507791385
LP 791-18 c,243,1219.0564,0.033565607743867076,0.034630074291044366
LP 791-18 c,244,1224.0465,0.033708280345308594,0.03476622830112319
LP 791-18 c,245,1229.0365,0.03387621846354705,0.03493229485820848
LP 791-18 c,246,1234.0264,0.033979627675535085,0.0350319480962753
LP 791-18 c,247,1239.0163,0.03415034251020188,0.03521514915109947
LP 791-18 c,248,1244.0059,0.03427065211053559,0.03535701990040252
LP 791-18 c,249,1248.9959,0.034380763667059,0.03546686471054272
LP 791-18 c,250,1253.986,0.034555574965907,0.035637018669149256
LP 791-18 c,251,1258.9759,0.034672103716502534,0.03575320280742744
LP 791-18 c,252,1263.9659,0.034809648313967045,0.03590046746285225
LP 791-18 c,253,1268.9555,0.03498262259358853,0.03608380205355388
LP 791-18 c,254,1273.9454,0.03506644353115007,0.03617768485878514
LP 791-18 c,255,1278.9355,0.03523449951921975,0.03633737673885662
LP 791-18 c,256,1283.9254,0.035380054694542196,0.03648579494938531
LP 791-18 c,257,1288.9154,0.03549229101054152,0.03659587102538353
LP 791-18 c,258,1293.9052,0.03568766028911341,0.03679630673673273
LP 791-18 c,259,1298.8949,0.03576867702781783,0.03689914711731035
LP 791-18 c,260,1303.885,0.035912856631057366,0.03703525726882617
LP 791-18 c,261,1308.875,0.03608276800036947,0.037204697005108756
LP 791-18 c,262,1313.8649,0.03618537030615698,0.037303454544598935
LP 791-18 c,263,1318.8548,0.03635941854008706,0.037487473490045886
LP 791-18 c,264,1323.8445,0.03647487668240501,0.03762724859188893
LP 791-18 c,265,1328.8344,0.0365848866538272,0.037735351219680524
LP 791-18 c,266,1333.8245,0.03676213090375313,0.0379084560740921
LP 791-18 c,267,1338.8144,0.03687803199841255,0.03802493318744382
LP 791-18 c,268,1343.8044,0.037017132105802375,0.03817228398952466
LP 791-18 c,269,1348.794,0.0371875082284987,0.03835522951681014
LP 791-18 c,270,1353.7839,0.03726944779418773,0.03844601203604725
LP 791-18 c,271,1358.774,0.03743961840746124,0.03860748086594867
LP 791-18 c,272,1363.764,0.03758537488761249,0.03875798553281129
LP 791-18 c,273,1368.7539,0.03769766258437812,0.038867167269700076
LP 791-18 c,274,1373.7437,0.03789474902168877,0.039068623744014985
LP 791-18 c,275,1378.7334,0.037971835031385126,0.03916823794133961
LP 791-18 c,276,1383.7235,0.03811760310077261,0.039304405593838965
LP 791-18 c,277,1388.7135,0.03828954386835903,0.03947738248280075
LP 791-18 c,278,1393.7034,0.03839129429093191,0.039575143843421756
LP 791-18 c,279,1398.6933,0.03856876126201314,0.03976018895878042
LP 791-18 c,280,1403.683,0.038679274423884635,0.0398975213590802
LP 791-18 c,281,1408.673,0.03878952013678827,0.04000391402109926
LP 791-18 c,282,1413.663,0.038969176001046435,0.04018004739668868
LP 791-18 c,283,1418.6529,0.03908434831191698,0.04029685386399251
LP 791-18 c,284,1423.6429,0.03922541722818096,0.04044425139136365
LP 791-18 c,285,1428.6326,0.039392654782432146,0.04062663457216331
LP 791-18 c,286,1433.6224,0.03947275861401067,0.040714411781436866
LP 791-18 c,287,1438.6125,0.03964514315953238,0.04087769858597312
LP 791-18 c,288,1443.6025,0.03979102188259276,0.041030138745782097
LP 791-18 c,289,1448.5924,0.03990345937609163,0.04113884502271503
LP 791-18 c,290,1453.5822,0.0401018522686627,0.041341155849067945
LP 791-18 c,291,1458.5719,0.04017520957609122,0.041437393509340836
LP 791-18 c,292,1463.562,0.04032270055745357,0.041573777851454
LP 791-18 c,293,1468.552,0.04049663265845993,0.04175007133449071
LP 791-18 c,294,1473.5419,0.040597536885798036,0.04184696121183151
LP 791-18 c,295,1478.5318,0.04077853828698608,0.04203305881196684
LP 791-18 c,296,1483.5215,0.04088387746128319,0.04216783402512192
LP 791-18 c,297,1488.5115,0.04099451666343157,0.04227252237160428
LP 791-18 c,298,1493.5016,0.04117662444832604,0.04245186950083735
LP 791-18 c,299,1498.4914,0.04129105534320843,0.042568793325017396
LP 791-18 c,300,1503.4814,0.04143427204667205,0.04271669437730452
LP 791-18 c,301,1508.4711,0.04159798811474502,0.042898168471992904
LP 791-18 c,302,1513.4609,0.04167647251233575,0.04298302087659067
LP 791-18 c,303,1518.4511,0.041851143748317554,0.04314825468122763
LP 791-18 c,304,1523.441,0.041996851093927035,0.04330257822243766
LP 791-18 c,305,1528.4309,0.042109918342475794,0.04341075014258422
LP 791-18 c,306,1533.4207,0.04230914426716481,0.04361382574870731
LP 791-18 c,307,1538.4104,0.04237881953872602,0.0437066001520634
LP 791-18 c,308,1543.4005,0.04252821266959472,0.04384312079741903
LP 791-18 c,309,1548.3905,0.042703869379465687,0.04402315119978084
LP 791-18 c,310,1553.3804,0.04280400417951569,0.04411902246374666
LP 791-18 c,311,1558.3703,0.042988546166498054,0.04430627133297094
LP 791-18 c,312,1563.36,0.04308866872293038,0.04443827577119919
LP 791-18 c,313,1568.35,0.04319981539856599,0.04454149685352604
LP 791-18 c,314,1573.3401,0.04338460710278014,0.044723992938088486
LP 791-18 c,315,1578.3299,0.04349809921382075,0.044841084748668436
LP 791-18 c,316,1583.3199,0.04364388953922571,0.044989537076617125
LP 791-18 c,317,1588.3096,0.04380360082768675,0.04516986623957564
LP 791-18 c,318,1593.2995,0.04388071518246761,0.045251659872292294
LP 791-18 c,319,1598.2896,0.0440577381273215,0.04541891441476764
LP 791-18 c,320,1603.2795,0.04420327060688578,0.04557504543595314
LP 791-18 c,321,1608.2694,0.04431694946697462,0.04568303179439681
LP 791-18 c,322,1613.2592,0.044516588655142186,0.04588666138874942
LP 791-18 c,323,1618.2489,0.04458262861203366,0.04597603086631352
LP 791-18 c,324,1623.239,0.04473393269722692,0.046112942577110516
LP 791-18 c,325,1628.229,0.044911430174579436,0.04629642024269742
LP 791-18 c,326,1633.2189,0.04501081607168089,0.04639140481799586
LP 791-18 c,327,1638.2088,0.04519884860951606,0.046579902482335456
LP 791-18 c,328,1643.1985,0.045293708159988455,0.04670887920997302
LP 791-18 c,329,1648.1885,0.045405680650674185,0.04681052243404338
LP 791-18 c,330,1653.1786,0.04559302659072273,0.04699639417594881
LP 791-18 c,331,1658.1685,0.04570559529975071,0.04711355384597482
LP 791-18 c,332,1663.1584,0.04585422400305106,0.04726276174369559
LP 791-18 c,333,1668.1481,0.04600952452074125,0.04744169959235478
LP 791-18 c,334,1673.138,0.04608528700282477,0.04752069324922559
LP 791-18 c,335,1678.1281,0.04626481377431446,0.04769002674061085
LP 791-18 c,336,1683.118,0.04640999723164896,0.047847781998143546
LP 791-18 c,337,1688.1079,0.046524630936573885,0.04795582756401018
LP 791-18 c,338,1693.0977,0.04672416751259334,0.048159869947994594
LP 791-18 c,339,1698.0875,0.046786821425939706,0.048245608610386626
LP 791-18 c,340,1703.0776,0.04694022011040033,0.048382904049731223
LP 791-18 c,341,1708.0676,0.04711924084676866,0.04856995508498585
LP 791-18 c,342,1713.0575,0.04721804286327824,0.04866406716837446
LP 791-18 c,343,1718.0473,0.04740953484838428,0.0488537763808381
LP 791-18 c,344,1723.037,0.04749898234695138,0.04897968329373725
LP 791-18 c,345,1728.027,0.0476118535787009,0.049079964073143856
LP 791-18 c,346,1733.0171,0.04780189794155376,0.04926924664209764
LP 791-18 c,347,1738.007,0.04791346834781507,0.049386362377163096
LP 791-18 c,348,1742.9969,0.04806515198697525,0.04953665841185284
LP 791-18 c,349,1747.9866,0.04821571887327991,0.04971385119506522
LP 791-18 c,350,1752.9765,0.04829046774534618,0.04978993125951092
LP 791-18 c,351,1757.9666,0.048472542098807025,0.04996145576797062
LP 791-18 c,352,1762.9565,0.048617194270036634,0.05012084359236724
LP 791-18 c,353,1767.9465,0.04873314873680101,0.0502289612718414
LP 791-18 c,354,1772.9362,0.04893205760458841,0.05043323771337782
LP 791-18 c,355,1777.926,0.048991321171570235,0.050515470883510716
LP 791-18 c,356,1782.9161,0.04914691145654615,0.050653233887942406
LP 791-18 c,357,1787.9061,0.049327311349998126,0.05084397519999584
LP 791-18 c,358,1792.896,0.049425617792394405,0.05093722102560605
LP 791-18 c,359,1797.8858,0.049620383353158104,0.05112823976605796
LP 791-18 c,360,1802.8755,0.04970452146039861,0.051250767696274124
LP 791-18 c,361,1807.8655,0.0498184983180181,0.05134973714712032
LP 791-18 c,362,1812.8556,0.05001135653856181,0.0515424440420702
LP 791-18 c,363,1817.8455,0.050121778580432874,0.051659577462487505
LP 791-18 c,364,1822.8354,0.05027689188318618,0.05181091878012012
LP 791-18 c,365,1827.8251,0.050422286982666265,0.051986225230848504
LP 791-18 c,366,1832.815,0.05049617477902757,0.052059490908050066
LP 791-18 c,367,1837.8051,0.05068088161283413,0.05223327186286042
LP 791-18 c,368,1842.795,0.050824996259507316,0.052394030153891435
LP 791-18 c,369,1847.785,0.050942320009653486,0.052502788994161165
LP 791-18 c,370,1852.7747,0.05114013116053684,0.05270703746327854
LP 791-18 c,371,1857.7645,0.051196195298189195,0.05278566645688443
LP 791-18 c,372,1862.7546,0.05135404106204078,0.05292404666965922
LP 791-18 c,373,1867.7446,0.05153570365064297,0.053118180111141555
LP 791-18 c,374,1872.7345,0.051633745044682655,0.053210751508913745
LP 791-18 c,375,1877.7243,0.05183159644752777,0.05340305000186163
LP 791-18 c,376,1882.714,0.05191037364375006,0.05352212944603707
LP 791-18 c,377,1887.7041,0.052025698003944854,0.053619779401969936
LP 791-18 c,378,1892.6941,0.05222118644292095,0.053816172195865875
LP 791-18 c,379,1897.684,0.05233053559413747,0.0539331078430223
LP 791-18 c,380,1902.6739,0.052489222279973546,0.05408587634678952
LP 791-18 c,381,1907.6636,0.05262918860148602,0.05425895756729915
LP 791-18 c,382,1912.6535,0.052702333959814496,0.05432953654008088
LP 791-18 c,383,1917.6436,0.05288982337742709,0.054505673177573044
LP 791-18 c,384,1922.6335,0.053033155070579596,0.05466783048632351
LP 791-18 c,385,1927.6235,0.053152366811673346,0.05477711864637058
LP 791-18 c,386,1932.6132,0.053348498331843075,0.054981191004117136
LP 791-18 c,387,1937.603,0.053401580052423014,0.05505615194351776
LP 791-18 c,388,1942.5931,0.05356183822254934,0.05519511016450451
LP 791-18 c,389,1947.5831,0.05374444492031216,0.05539298813391724
LP 791-18 c,390,1952.573,0.053842374140231186,0.05548482388712728
LP 791-18 c,391,1957.5628,0.054043096638679344,0.05567837409284948
LP 791-18 c,392,1962.5525,0.054116503879868105,0.0557938718634432
LP 791-18 c,393,1967.5426,0.054233210026495726,0.05589047506850875
LP 791-18 c,394,1972.5326,0.054431588024044686,0.05609038697116375
LP 791-18 c,395,1977.5225,0.054539718458272546,0.05620719795615514
LP 791-18 c,396,1982.5124,0.05470219028802603,0.05636144426239298
LP 791-18 c,397,1987.5021,0.05483645437857376,0.05653207566342644
LP 791-18 c,398,1992.492,0.05490922811668497,0.056599862576376836
LP 791-18 c,399,1997.4822,0.05509948885060112,0.0567784296733862
LP 791-18 c,400,2002.4721,0.05524198731040997,0.05694183864397928
LP 791-18 c,401,2007.462,0.05536328707898974,0.05705208675703943
LP 791-18 c,402,2012.4517,0.0555572209532329,0.05725572081405517
LP 791-18 c,403,2017.4415,0.055607343500696516,0.057327153483811344
LP 791-18 c,404,2022.4316,0.05577006990506561,0.05746686611496443
LP 791-18 c,405,2027.4216,0.0559535321929161,0.05766814684670862
LP 791-18 c,406,2032.4115,0.05605154952286284,0.05775949253848012
LP 791-18 c,407,2037.4013,0.056254804350146514,0.057954297324613435
LP 791-18 c,408,2042.391,0.05632301250670935,0.058065995181095786
LP 791-18 c,409,2047.3811,0.05644135596639899,0.058161420000715225
LP 791-18 c,410,2052.3712,0.05664251234702533,0.05836512274345296
LP 791-18 c,411,2057.361,0.05674941990537263,0.05848172401783813
LP 791-18 c,412,2062.351,0.05691588059380592,0.05863758286841403
LP 791-18 c,413,2067.3406,0.05704413869170821,0.05880555932799325
LP 791-18 c,414,2072.3305,0.057116595849493024,0.05887081578384823
LP 791-18 c,415,2077.3207,0.05730977359371536,0.0590518717381201
LP 791-18 c,416,2082.3106,0.057451364971257135,0.059216394153736474
LP 791-18 c,417,2087.3005,0.05757496605110646,0.05932783841944911
LP 791-18 c,418,2092.2902,0.05776621447876096,0.059530804715905106
LP 791-18 c,419,2097.28,0.05781367779991342,0.059598524841931066
LP 791-18 c,420,2102.2701,0.05797897323554935,0.05973901189508979
LP 791-18 c,421,2107.2601,0.05816295700196861,0.05994378225750552
LP 791-18 c,422,2112.25,0.05826144381080667,0.06003469788174698
LP 791-18 c,423,2117.2399,0.058466929182941385,0.06023061730365953
LP 791-18 c,424,2122.2296,0.05852988043852747,0.06033856675503557
LP 791-18 c,425,2127.2196,0.058649985762713186,0.06043300901865223
LP 791-18 c,426,2132.2097,0.05885383644772446,0.06064055895058118
LP 791-18 c,427,2137.1996,0.05895957147504305,0.060756858566492156
LP 791-18 c,428,2142.1895,0.059130069400907814,0.0609145579323922
LP 791-18 c,429,2147.1791,0.05925219571008711,0.06107957680387699
LP 791-18 c,430,2152.1691,0.05932457853896267,0.06114221480629567
LP 791-18 c,431,2157.1592,0.05952080246561309,0.06132585837531224
LP 791-18 c,432,2162.1491,0.0596612846620701,0.06149151119052476
LP 791-18 c,433,2167.139,0.05978767452734246,0.061604144491411716
LP 791-18 c,434,2172.1287,0.059975644064252265,0.061806283471469214
LP 791-18 c,435,2177.1185,0.060020580135642376,0.06187043027284744
LP 791-18 c,436,2182.1087,0.06018855878164686,0.06201176552758625
LP 791-18 c,437,2187.0987,0.06037293998451787,0.06221995332543884
LP 791-18 c,438,2192.0886,0.06047194860093441,0.062310672883540974
LP 791-18 c,439,2197.0784,0.06067929031269159,0.06250771069699113
LP 791-18 c,440,2202.0681,0.06073712081706617,0.06261164474108227
LP 791-18 c,441,2207.0581,0.06085908338081936,0.0627051675301118
LP 791-18 c,442,2212.0482,0.061065799509833596,0.06291650023331385
LP 791-18 c,443,2217.0381,0.06117026599986275,0.06303259529659044
LP 791-18 c,444,2222.028,0.061344934552835184,0.06319210951778587
LP 791-18 c,445,2227.0176,0.06146069567239465,0.06335404395895239
LP 791-18 c,446,2232.0076,0.06153328798700386,0.06341415911174408
LP 791-18 c,447,2236.9977,0.06173252036251142,0.06360049654722388
LP 791-18 c,448,2241.9876,0.061871912659626105,0.06376703024125163
LP 791-18 c,449,2246.9776,0.06200122400878172,0.06388140801027475
LP 791-18 c,450,2251.9672,0.062185458389649284,0.06408238569974856
LP 791-18 c,451,2256.9571,0.0622279960243759,0.06414292203226069
LP 791-18 c,452,2261.9472,0.06239873032291143,0.06428523737304204
LP 791-18 c,453,2266.9372,0.06258326363376909,0.06449659041072664
LP 791-18 c,454,2271.9271,0.06268323944777876,0.06458728657025858
LP 791-18 c,455,2276.9169,0.06289197833120852,0.06478533197378056
LP 791-18 c,456,2281.9066,0.06294484472573458,0.06488522353538428
LP 791-18 c,457,2286.8967,0.063068917340388,0.06497782483802439
LP 791-18 c,458,2291.8867,0.06327817755527576,0.06519323880002048
LP 791-18 c,459,2296.8766,0.06338152098032879,0.06530894667048415
LP 791-18 c,460,2301.8665,0.06356038660896957,0.065470523271415
LP 791-18 c,461,2306.8561,0.06366962110087115,0.0656290844922296
LP 791-18 c,462,2311.8461,0.06374249330337989,0.06568684068588482
LP 791-18 c,463,2316.8362,0.06394492121853546,0.06587590525896303
LP 791-18 c,464,2321.8261,0.06408306842331513,0.06604336485543172
LP 791-18 c,465,2326.8161,0.0642156660155706,0.06615940896017491
LP 791-18 c,466,2331.8058,0.0643956645385515,0.06635904402628512
LP 791-18 c,467,2336.7956,0.06443614718909885,0.06641593465292317
LP 791-18 c,468,2341.7857,0.06460971999240428,0.06655922872960218
LP 791-18 c,469,2346.7757,0.06479414952127627,0.0667738976653709
LP 791-18 c,470,2351.7656,0.06489536463914192,0.06686471182410969
LP 791-18 c,471,2356.7554,0.06510505582036785,0.0670636272457159
LP 791-18 c,472,2361.7451,0.06515298404565328,0.067159424262627
LP 791-18 c,473,2366.7352,0.06527918246456466,0.06725135091164702
LP 791-18 c,474,2371.7252,0.0654910856396782,0.06747064245018919
LP 791-18 c,475,2376.7151,0.06559330956315534,0.0675860613146142
LP 791-18 c,476,2381.705,0.06577629836374399,0.06774972021094072
LP 791-18 c,477,2386.6947,0.06587898730867892,0.0679047081562203
LP 791-18 c,478,2391.6846,0.06595244415620982,0.06796003159843167
LP 791-18 c,479,2396.6748,0.06615811783740355,0.06815192926751479
LP 791-18 c,480,2401.6647,0.06629491618468819,0.06832013641178492
LP 791-18 c,481,2406.6546,0.0664311027567237,0.06843826276690379
LP 791-18 c,482,2411.6443,0.06660638097127958,0.0686362767683022
LP 791-18 c,483,2416.6341,0.06664487141870268,0.06868970341702152
LP 791-18 c,484,2421.6242,0.06682138773749102,0.06883410012369495
LP 791-18 c,485,2426.6142,0.06700562205742244,0.0690516941176611
LP 791-18 c,486,2431.6041,0.06710822847753661,0.0691429888474886
LP 791-18 c,487,2436.5939,0.06731840600969008,0.06934266615462548
LP 791-18 c,488,2441.5836,0.06736163058121747,0.06943421360392676
LP 791-18 c,489,2446.5737,0.06749011554529716,0.0695253567519103
LP 791-18 c,490,2451.5638,0.06770453698391066,0.06974878435721621
LP 791-18 c,491,2456.5537,0.06780575890206819,0.06986385614663959
LP 791-18 c,492,2461.5435,0.06799286980321995,0.07002964107732623
LP 791-18 c,493,2466.5332,0.06808884209658572,0.0701809275406049
LP 791-18 c,494,2471.5232,0.06816304004769336,0.07023404849178405
LP 791-18 c,495,2476.5133,0.06837196165406567,0.07042884016436801
LP 791-18 c,496,2481.5032,0.06850743518089075,0.07059770826208478
LP 791-18 c,497,2486.4931,0.06864735530143662,0.07071809090484749
LP 791-18 c,498,2491.4828,0.06881752630124538,0.07091423093925187
LP 791-18 c,499,2496.4726,0.06885426325789012,0.07096406541268152
LP 791-18 c,500,2501.4628,0.06903383464623403,0.07110958964312886
LP 791-18 c,501,2506.4527,0.06921757802001594,0.07133018823060411
LP 791-18 c,502,2511.4427,0.06932208825583075,0.07142203636203703
LP 791-18 c,503,2516.4324,0.0695322094597941,0.07162230610401821
LP 791-18 c,504,2521.4221,0.06957083218503612,0.07170967592855959
LP 791-18 c,505,2526.4122,0.06970176957656804,0.07180019975839969
LP 791-18 c,506,2531.4023,0.06991839215470463,0.07202783167304005
LP 791-18 c,507,2536.3922,0.07001881900168883,0.07214250439801617
LP 791-18 c,508,2541.382,0.07020990722412535,0.07231052605538935
LP 791-18 c,509,2546.3717,0.07029914836130047,0.07245785709210395
LP 791-18 c,510,2551.3617,0.07037423927340569,0.0725087241280562
LP 791-18 c,511,2556.3518,0.07058659230187914,0.07270648672511015
LP 791-18 c,512,2561.3417,0.07072055343678585,0.07287602867290843
LP 791-18 c,513,2566.3316,0.07086458958656294,0.07299871530813107
LP 791-18 c,514,2571.3213,0.0710291872514972,0.07319279327975892
LP 791-18 c,515,2576.3112,0.07106446446550763,0.0732391743840708
LP 791-18 c,516,2581.3013,0.07124715536019721,0.07338590703193404
LP 791-18 c,517,2586.2913,0.07143029762119113,0.07360924396425617
LP 791-18 c,518,2591.2812,0.07153684531476756,0.07370209238615644
LP 791-18 c,519,2596.2709,0.07174640088987871,0.07390282759479305
LP 791-18 c,520,2601.2607,0.07178054930545841,0.07398585371720401
LP 791-18 c,521,2606.2508,0.07191398819986716,0.07407582606901997
LP 791-18 c,522,2611.2408,0.07213287631793719,0.0743075211867108
LP 791-18 c,523,2616.2307,0.07223256947463597,0.07442195327575973
LP 791-18 c,524,2621.2206,0.07242745461826416,0.07459216446522987
LP 791-18 c,525,2626.2102,0.07250997634901069,0.07473544534695975
LP 791-18 c,526,2631.2002,0.072586268222949,0.07478413917760918
LP 791-18 c,527,2636.1903,0.07280196857072951,0.07498502604175883
LP 791-18 c,528,2641.1802,0.07293441846331916,0.07515504292678088
LP 791-18 c,529,2646.1702,0.07308272962200135,0.07528044329319528
LP 791-18 c,530,2651.1598,0.07324137021987553,0.07547215175327437
LP 791-18 c,531,2656.1497,0.07327529353824502,0.07551509503309717
LP 791-18 c,532,2661.1398,0.07346118781333644,0.07566314130735918
LP 791-18 c,533,2666.1298,0.07364355066465578,0.0758890525348761
LP 791-18 c,534,2671.1197,0.07375253895770584,0.07598302733003948
LP 791-18 c,535,2676.1095,0.07396095423428051,0.07618405874472955
LP 791-18 c,536,2681.0992,0.07399092021705655,0.07626273421328733
LP 791-18 c,537,2686.0893,0.07412701564271629,0.07635218481300399
LP 791-18 c,538,2691.0793,0.07434776640729979,0.07658821180939412
LP 791-18 c,539,2696.0692,0.0744470794679728,0.07670228695951664
LP 791-18 c,540,2701.0591,0.07464555348860813,0.07687479490323312
LP 791-18 c,541,2706.0487,0.07472131044596608,0.0770138020302511
LP 791-18 c,542,2711.0387,0.07479884496342493,0.07706051152126747
LP 791-18 c,543,2716.0289,0.07501802565411708,0.07726447880759224
LP 791-18 c,544,2721.0188,0.07514892000017426,0.07743502135326708
LP 791-18 c,545,2726.0087,0.0753016581625161,0.0775631106516812
LP 791-18 c,546,2730.9983,0.07545404654274535,0.07775224213310139
LP 791-18 c,547,2735.9882,0.07548692410682634,0.07779175076075262
LP 791-18 c,548,2740.9783,0.07567614051004057,0.07794113787622337
LP 791-18 c,549,2745.9683,0.07585752497698195,0.07816955722773855
LP 791-18 c,550,2750.9582,0.0759692935566818,0.07826500396049596
LP 791-18 c,551,2755.948,0.07617602163054471,0.07846610795240849
LP 791-18 c,552,2760.9377,0.0762018837854157,0.07854045564181433
LP 791-18 c,553,2765.9278,0.07634072214614207,0.07862954419761081
LP 791-18 c,554,2770.9179,0.0765632170837307,0.07886969972514635
LP 791-18 c,555,2775.9078,0.07666228939888242,0.07898358114653092
LP 791-18 c,556,2780.8976,0.07686406526590872,0.0791583367149542
LP 791-18 c,557,2785.8873,0.07693316048835186,0.07929291720984111
LP 791-18 c,558,2790.8773,0.07701215062934352,0.07933759703428223
LP 791-18 c,559,2795.8674,0.07723490884927742,0.07954478709234536
LP 791-18 c,560,2800.8573,0.07736414929559032,0.07971567103595589
LP 791-18 c,561,2805.8472,0.07752154605395845,0.07984679127503114
LP 791-18 c,562,2810.8369,0.07766732100071749,0.08003309002606329
LP 791-18 c,563,2815.8267,0.07769933085592129,0.08006933819160622
LP 791-18 c,564,2820.8169,0.07789192703603476,0.08022017465555109
LP 791-18 c,565,2825.8068,0.07807229622767409,0.08045074706888045
LP 791-18 c,566,2830.7968,0.0781870018954578,0.08054803747791084
LP 791-18 c,567,2835.7865,0.07839150946529116,0.08074902276985085
LP 791-18 c,568,2840.7762,0.07841348693682448,0.08081895443001486
LP 791-18 c,569,2845.7663,0.07855518318820032,0.0809076356758851
LP 791-18 c,570,2850.7564,0.078779176324133,0.08115212528218763
LP 791-18 c,571,2855.7463,0.07887836155941841,0.08126577672055646
LP 791-18 c,572,2860.7361,0.07908314955921014,0.08144274152255093
LP 791-18 c,573,2865.7258,0.07914559235814522,0.081572829255947
LP 791-18 c,574,2870.7158,0.07922627466405174,0.08161566989156199
LP 791-18 c,575,2875.7059,0.07945244842403554,0.08182615639407231
LP 791-18 c,576,2880.6958,0.0795801158192262,0.08199733726632985
LP 791-18 c,577,2885.6857,0.07974223321616591,0.08213157835189122
LP 791-18 c,578,2890.6754,0.07988112907651157,0.0823148009990291
LP 791-18 c,579,2895.6653,0.07991246802112073,0.08234773375943405
LP 791-18 c,580,2900.6554,0.08010856925966436,0.08250002310614946
LP 791-18 c,581,2905.6454,0.08028767415680704,0.08273282825166461
LP 791-18 c,582,2910.6353,0.08040581633349575,0.0828320579330466
LP 791-18 c,583,2915.625,0.08060749815376766,0.08303272727607691
LP 791-18 c,584,2920.6148,0.08062585717289039,0.08309831808583112
LP 791-18 c,585,2925.6049,0.08077053080251062,0.08318671983943204
LP 791-18 c,586,2930.5949,0.0809956107727885,0.08343551949428729
LP 791-18 c,587,2935.5848,0.08109528290060553,0.08354903647386891
LP 791-18 c,588,2940.5746,0.08130270279798424,0.08372819471378534
LP 791-18 c,589,2945.5643,0.0813585692885681,0.08385360723968915
LP 791-18 c,590,2950.5543,0.08144102460619251,0.08389458188776189
LP 791-18 c,591,2955.5445,0.08167077225562025,0.08410841097065713
LP 791-18 c,592,2960.5344,0.08179676804911651,0.08427989863730545
LP 791-18 c,593,2965.5243,0.08196372489055648,0.08441735698625052
LP 791-18 c,594,2970.5139,0.082095509877945,0.0845973027699074
LP 791-18 c,595,2975.5038,0.08212649090273771,0.0846270445904338
LP 791-18 c,596,2980.4939,0.08232616028089978,0.0847809093061187
LP 791-18 c,597,2985.4839,0.0825039154510705,0.08501560021386467
LP 791-18 c,598,2990.4738,0.08262569446515045,0.08511726056303814
LP 791-18 c,599,2995.4635,0.08282400942334789,0.08531739959516926
LP 791-18 c,600,3000.4533,0.0828388939908109,0.08537857972351048
LP 791-18 c,601,3005.4434,0.08298658857711416,0.0854667685921413
LP 791-18 c,602,3010.4335,0.08321269188309088,0.08571974251162828
LP 791-18 c,603,3015.4234,0.08331305569618053,0.08583329962903008
LP 791-18 c,604,3020.4132,0.08352269458509909,0.0860145437322899
LP 791-18 c,605,3025.4028,0.08357215061005263,0.08613522129417106
LP 791-18 c,606,3030.3929,0.08365659493028943,0.08617443485582044
LP 791-18 c,607,3035.383,0.08388986504451168,0.08639175538701238
LP 791-18 c,608,3040.3729,0.08401422227825606,0.08656341409050583
LP 791-18 c,609,3045.3628,0.08418605004362689,0.08670432333974532
LP 791-18 c,610,3050.3524,0.08431049493492537,0.0868807469296371
LP 791-18 c,611,3055.3423,0.0843412401650312,0.08690735582331399
LP 791-18 c,612,3060.3325,0.08454455872924882,0.08706283129276926
LP 791-18 c,613,3065.3224,0.08472088458483995,0.08729933090580744
LP 791-18 c,614,3070.3123,0.08484658446332105,0.08740354093788483
LP 791-18 c,615,3075.3021,0.08504100457594177,0.08760293654086126
LP 791-18 c,616,3080.2918,0.08505269328043141,0.08765973025265339
LP 791-18 c,617,3085.2819,0.0852035525890642,0.08774775587107797
LP 791-18 c,618,3090.272,0.08543024135133237,0.08800503863176345
LP 791-18 c,619,3095.2619,0.08553180782200798,0.08811865953612141
LP 791-18 c,620,3100.2517,0.0857432332531971,0.08830198123723676
LP 791-18 c,621,3105.2414,0.08578635134017532,0.08841777304996867
LP 791-18 c,622,3110.2314,0.08587289158140265,0.08845535027057849
LP 791-18 c,623,3115.2215,0.08610959140560226,0.08867614921109634
LP 791-18 c,624,3120.2114,0.08623241817304006,0.0888480214757692
LP 791-18 c,625,3125.2013,0.08640907980634438,0.08899237799914772
LP 791-18 c,626,3130.191,0.0865260501091143,0.08916506068271701
LP 791-18 c,627,3135.1809,0.08655680988067616,0.08918858391780304
LP 791-18 c,628,3140.171,0.08676391271001194,0.0893457389993273
LP 791-18 c,629,3145.161,0.0869386495537583,0.08958385643472866
LP 791-18 c,630,3150.1509,0.08706860959864571,0.08969103885101504
LP 791-18 c,631,3155.1406,0.08725860664890206,0.08988941267307382
LP 791-18 c,632,3160.1304,0.08726729604404682,0.08994187789858188
LP 791-18 c,633,3165.1205,0.08742140364711304,0.09002984236667544
LP 791-18 c,634,3170.1105,0.08764845957739453,0.09029116485680788
LP 791-18 c,635,3175.1004,0.08775149395432891,0.09040516508866858
LP 791-18 c,636,3180.0902,0.08796423135981968,0.09059040617285063
LP 791-18 c,637,3185.0799,0.08800116581915063,0.09070123410083397
LP 791-18 c,638,3190.0699,0.08808995409208364,0.09073719362413613
LP 791-18 c,639,3195.0601,0.08833012383865935,0.0909615764649061
LP 791-18 c,640,3200.05,0.08845141734673234,0.09113351874975706
LP 791-18 c,641,3205.0398,0.08863292564183212,0.09128155181360853
LP 791-18 c,642,3210.0295,0.08874224349619908,0.09145030165245771
LP 791-18 c,643,3215.0194,0.08877326770698346,0.0914708673790301
LP 791-18 c,644,3220.0096,0.08898417162617989,0.09162981038343787
LP 791-18 c,645,3224.9995,0.08915729765840297,0.09186930766463774
LP 791-18 c,646,3229.9894,0.08929169003704374,0.09197972858601133
LP 791-18 c,647,3234.9791,0.08947674759156143,0.09217685249723218
LP 791-18 c,648,3239.9689,0.08948266470270028,0.09222497951850528
LP 791-18 c,649,3244.959,0.08964011149510043,0.09231288203181975
LP 791-18 c,650,3249.9491,0.08986727467799938,0.0925784186842975
LP 791-18 c,651,3254.939,0.08997222303287344,0.09269275855922388
LP 791-18 c,652,3259.9287,0.09018573418507003,0.09287983779040587
LP 791-18 c,653,3264.9184,0.0902166732466867,0.09298565203698672
LP 791-18 c,654,3269.9085,0.09030787896335823,0.09302013656451891
LP 791-18 c,655,3274.8986,0.09055128729050921,0.09324820880146945
LP 791-18 c,656,3279.8885,0.0906712639084617,0.09342019947371227
LP 791-18 c,657,3284.8784,0.09085746834807651,0.09357190816217553
LP 791-18 c,658,3289.868,0.09095904157038603,0.09373651163059549
LP 791-18 c,659,3294.8579,0.09099049449241647,0.09375414534406445
LP 791-18 c,660,3299.8481,0.09120529501842611,0.0939148584097893
LP 791-18 c,661,3304.838,0.09137663635419813,0.09415574880813438
LP 791-18 c,662,3309.828,0.09151581240348605,0.0942696009528845
LP 791-18 c,663,3314.8176,0.09169546521161465,0.0944652371531447
LP 791-18 c,664,3319.8074,0.09169889169243106,0.09450909175893685
LP 791-18 c,665,3324.7976,0.09185980739903243,0.09459704759728993
LP 791-18 c,666,3329.7876,0.09208670967109356,0.09486655670616528
LP 791-18 c,667,3334.7775,0.09219399779431114,0.09498158288033665
LP 791-18 c,668,3339.7673,0.09240775419903002,0.09517035077351466
LP 791-18 c,669,3344.757,0.09243284869626223,0.09527107080293717
LP 791-18 c,670,3349.747,0.0925265436940208,0.09530408110276767
LP 791-18 c,671,3354.7371,0.09277321962417773,0.09553584363538903
LP 791-18 c,672,3359.727,0.09289190862909891,0.09570791681153423
LP 791-18 c,673,3364.7169,0.09308268361019145,0.09586339891075113
LP 791-18 c,674,3369.7065,0.09317645941519004,0.09602366472154245
LP 791-18 c,675,3374.6965,0.093208589704318,0.09603847671996846
LP 791-18 c,676,3379.6866,0.09342739600515415,0.09620110488640421
LP 791-18 c,677,3384.6766,0.09359689517214065,0.09644311655301863
LP 791-18 c,678,3389.6665,0.09374101604362295,0.09656074849362994
LP 791-18 c,679,3394.6562,0.09391480139629493,0.09675465297823393
LP 791-18 c,680,3399.646,0.09391593828650002,0.09679425578997325
LP 791-18 c,681,3404.6361,0.09408035659862435,0.0968822955833275
LP 791-18 c,682,3409.6261,0.09430690311410217,0.09715568907813577
LP 791-18 c,683,3414.616,0.09441682068700175,0.09727159695148657
LP 791-18 c,684,3419.6058,0.09463026031789923,0.09746188433018688
LP 791-18 c,685,3424.5955,0.09464971776696984,0.09755746899281803
LP 791-18 c,686,3429.5856,0.09474608036680365,0.09758912753977711
LP 791-18 c,687,3434.5757,0.094995807484338,0.09782470244999786
LP 791-18 c,688,3439.5656,0.09511346103090546,0.09799678700301229
LP 791-18 c,689,3444.5554,0.0953086066083415,0.09815610542591457
LP 791-18 c,690,3449.5451,0.09539454152218241,0.0983118612589351
LP 791-18 c,691,3454.535,0.09542751696972118,0.09832392087901098
LP 791-18 c,692,3459.5252,0.09565033747276175,0.09848847630291857
LP 791-18 c,693,3464.5151,0.09581797040891615,0.09873154271144813
LP 791-18 c,694,3469.505,0.09596722718333695,0.09885313545464669
LP 791-18 c,695,3474.4947,0.09613472380533494,0.09904504157066185
LP 791-18 c,696,3479.4845,0.09613383730584246,0.09908045875772586
LP 791-18 c,697,3484.4746,0.09630190053439946,0.09916866251205647
LP 791-18 c,698,3489.4647,0.0965277507857536,0.0994458676400427
LP 791-18 c,699,3494.4546,0.09664076980106984,0.09956285614362059
LP 791-18 c,700,3499.4443,0.09685333316019751,0.09975453578999804
LP 791-18 c,701,3504.434,0.09686735435161609,0.09984493324691357
LP 791-18 c,702,3509.4241,0.09696647359896815,0.09987529469708534
LP 791-18 c,703,3514.4142,0.09721900928707328,0.10011473178337837
LP 791-18 c,704,3519.4041,0.09733591305075606,0.10028685272300208
LP 791-18 c,705,3524.394,0.0975351586303077,0.10044997158911428
LP 791-18 c,706,3529.3836,0.09761325036561175,0.10060104154399596
LP 791-18 c,707,3534.3736,0.09764728179970916,0.100610443880214
LP 791-18 c,708,3539.3637,0.09787420886823384,0.10077700177862425
LP 791-18 c,709,3544.3537,0.09803987830400729,0.10102093671821422
LP 791-18 c,710,3549.3436,0.09819448761572858,0.1011468173051071
LP 791-18 c,711,3554.3332,0.09835529668453091,0.1013364871128033
LP 791-18 c,712,3559.3231,0.0983526318254917,0.10136776097124311
LP 791-18 c,713,3564.3132,0.09852442506007719,0.10145619148624974
LP 791-18 c,714,3569.3032,0.09874939507290037,0.10173685112340536
LP 791-18 c,715,3574.2931,0.0988658326004952,0.10185539398844412
LP 791-18 c,716,3579.2829,0.0990769165778147,0.10204823565936749
LP 791-18 c,717,3584.2726,0.09908572253016246,0.10213343217310467
LP 791-18 c,718,3589.2626,0.09918771784305136,0.10216257465026501
LP 791-18 c,719,3594.2528,0.09944296553339882,0.10240590098555913
LP 791-18 c,720,3599.2427,0.09955928400495395,0.10257801959278368
LP 791-18 c,721,3604.2325,0.09976236363308999,0.10274506087534974
LP 791-18 c,722,3609.2222,0.09983263416688715,0.10289127442729296
LP 791-18 c,723,3614.2121,0.0998679172116681,0.10289809061032429
LP 791-18 c,724,3619.2023,0.10009902472620524,0.10306677357630178
LP 791-18 c,725,3624.1922,0.10026270217940692,0.10331147945817065
LP 791-18 c,726,3629.1821,0.10042272235841665,0.10344177955357736
LP 791-18 c,727,3634.1718,0.10057649100372146,0.10362895172511344
LP 791-18 c,728,3639.1616,0.1005722948575567,0.10365616570970815
LP 791-18 c,729,3644.1517,0.10074788061911022,0.10374485200509298
LP 791-18 c,730,3649.1417,0.10097175422788496,0.10402909130334592
LP 791-18 c,731,3654.1317,0.10109203623960639,0.10414920162247654
LP 791-18 c,732,3659.1214,0.10130105719235871,0.10434304835689545
LP 791-18 c,733,3664.1111,0.101304868515399,0.10442300033264473
LP 791-18 c,734,3669.1012,0.10140989373530829,0.10445100595188705
LP 791-18 c,735,3674.0913,0.10166742650835658,0.10469833559136532
LP 791-18 c,736,3679.0812,0.10178363733075457,0.10487047508149772
LP 791-18 c,737,3684.071,0.101990180050052,0.10504133162658036
LP 791-18 c,738,3689.0607,0.10205269235120795,0.10518255603938087
LP 791-18 c,739,3694.0507,0.10208938938149004,0.1051868862232368
LP 791-18 c,740,3699.0408,0.10232465786430112,0.10535766392331425
LP 791-18 c,741,3704.0307,0.10248632571165217,0.10560300086217467
LP 791-18 c,742,3709.0206,0.10265192977658444,0.1057380612542147
LP 791-18 c,743,3714.0103,0.1027983229810161,0.10592247608428806
LP 791-18 c,744,3719.0001,0.10279285529486515,0.10594566835197838
LP 791-18 c,745,3723.9903,0.10297237753866284,0.1060347506954713
LP 791-18 c,746,3728.9803,0.10319495219664532,0.10632211278789327
LP 791-18 c,747,3733.9702,0.10331939337811491,0.10644433001652942
LP 791-18 c,748,3738.9599,0.10352576052719087,0.10663894447770872
LP 791-18 c,749,3743.9497,0.10352482798589335,0.10671367833356271
LP 791-18 c,750,3748.9397,0.10363292464626284,0.10674059815664805
LP 791-18 c,751,3753.9298,0.10389263714159824,0.10699191663070451
LP 791-18 c,752,3758.9198,0.10400897645513396,0.10716410699978951
LP 791-18 c,753,3763.9096,0.10421859918824339,0.10733882844306208
LP 791-18 c,754,3768.8992,0.10427341694321512,0.10747489154073264
LP 791-18 c,755,3773.8892,0.104311744352799,0.1074768456333004
LP 791-18 c,756,3778.8794,0.10455123368637942,0.10764984742991146
LP 791-18 c,757,3783.8693,0.10471087486848774,0.10789571199438797
LP 791-18 c,758,3788.8592,0.1048820735618392,0.10803564080333672
LP 791-18 c,759,3793.8488,0.10502082474522467,0.10821706689557686
LP 791-18 c,760,3798.8387,0.10501430910289855,0.10823634993403175
LP 791-18 c,761,3803.8288,0.10519781717084697,0.10832576899792912
LP 791-18 c,762,3808.8188,0.10541894897642123,0.10861622443735541
LP 791-18 c,763,3813.8088,0.10554791334561742,0.10874079842824358
LP 791-18 c,764,3818.7985,0.10575100967116668,0.10893594757135361
LP 791-18 c,765,3823.7882,0.10574559490987667,0.10900544334981532
LP 791-18 c,766,3828.7783,0.10585691820006105,0.10903139610627477
LP 791-18 c,767,3833.7684,0.1061184434711322,0.10928674476735978
LP 791-18 c,768,3838.7583,0.10623533902844429,0.10945902219373238
LP 791-18 c,769,3843.7481,0.10644761999355978,0.10963751831695845
LP 791-18 c,770,3848.7378,0.10649486540569342,0.1097683350508305
LP 791-18 c,771,3853.7278,0.10653493953441284,0.10976794068756135
LP 791-18 c,772,3858.7179,0.10677868055699946,0.10994323091517799
LP 791-18 c,773,3863.7078,0.1069363273709314,0.11018951707501401
LP 791-18 c,774,3868.6977,0.10711310175474864,0.1103345550850463
LP 791-18 c,775,3873.6874,0.10724396232217259,0.11051269873905767
LP 791-18 c,776,3878.6772,0.10723667590582409,0.11052817396375758
LP 791-18 c,777,3883.6674,0.10742426264823735,0.11061805804411051
LP 791-18 c,778,3888.6574,0.10764377093482835,0.1109113493289442
LP 791-18 c,779,3893.6473,0.10777758881204136,0.11103859032027685
LP 791-18 c,780,3898.637,0.10797688396360172,0.11123406757360499
LP 791-18 c,781,3903.6268,0.10796719600375582,0.11129834688654228
LP 791-18 c,782,3908.6168,0.1080818401110264,0.11132332899342146
LP 791-18 c,783,3913.6069,0.10834475409910738,0.11158280973086221
LP 791-18 c,784,3918.5969,0.10846275722451537,0.11175522878011179
LP 791-18 c,785,3923.5867,0.1086771988188957,0.11193738546671739
LP 791-18 c,786,3928.5763,0.10871701263840805,0.11206284395893817
LP 791-18 c,787,3933.5663,0.10875902930138182,0.11206025961610067
LP 791-18 c,788,3938.5565,0.10900697970691908,0.11223786612345066
LP 791-18 c,789,3943.5464,0.10916264606885306,0.11248447382968152
LP 791-18 c,790,3948.5363,0.1093450512362324,0.11263478549108186
LP 791-18 c,791,3953.5259,0.10946778267543777,0.11280947217255743

